Practical Trade-Offs for the Prefix-Sum Problem

Given an integer array A, the prefix-sum problem is to answer sum(i) queries that return the sum of the elements in A[0..i], knowing that the integers in A can be changed. It is a classic problem in data structure design with a wide range of applications in computing from coding to databases. In this work, we propose and compare several and practical solutions to this problem, showing that new trade-offs between the performance of queries and updates can be achieved on modern hardware.

==> brachy_branchfree_switch_by_level_xor/sum.txt <==
{"type":"segment_tree_bottomup_switch_on_n", "timings":[[5.200000,5.207551,5.460000],[7.800000,7.871735,8.030000],[7.490000,7.508673,7.900000],[5.890000,5.915510,7.190000],[8.250000,8.314388,8.470000],[8.300000,8.303061,8.400000],[6.610000,6.698673,7.150000],[8.700000,8.773469,9.050000],[8.510000,8.624184,10.130000],[7.300000,7.318367,9.090000],[9.980000,10.047959,10.620000],[9.880000,9.884796,10.390000],[8.470000,8.495102,9.230000],[10.600000,10.654694,10.910000],[10.700000,10.721531,11.720000],[9.390000,9.421939,9.820000],[11.950000,12.051122,13.130000],[11.610000,11.705816,12.250000],[10.590000,10.609898,10.920000],[13.500000,13.633163,13.830000],[13.180000,13.319796,13.890000],[12.090000,12.173163,12.720000],[14.320000,14.424082,15.480000],[14.580000,14.631224,15.690000],[13.680000,13.839490,15.360000],[15.890000,15.920408,16.860000],[15.800000,15.861122,17.600000],[15.000000,15.030612,15.640000],[17.300000,17.400612,18.580000],[17.280000,17.316429,18.690000],[16.280000,16.312857,18.070000],[18.200000,18.255918,19.590000],[18.650000,18.712755,19.380000],[18.490000,18.512653,19.280000],[20.600000,20.664082,21.400000],[21.400000,21.469796,22.240000],[21.400000,21.491735,22.310000],[24.100000,24.280714,25.360000],[25.800000,25.910510,27.290000],[25.300000,25.394490,27.110000],[28.450000,28.481429,30.330000],[29.100000,29.221020,30.980000],[30.280000,30.346020,32.200000],[33.300000,33.407959,35.860000],[35.880000,36.031939,38.020000],[37.400000,37.534796,38.960000],[39.790000,39.905000,41.500000],[42.950000,43.068469,43.620000],[45.580000,45.744592,46.560000],[47.700000,47.848265,48.500000],[51.390000,51.637449,52.530000],[53.370000,53.575306,54.660000],[64.800000,65.084490,67.810000],[64.210000,64.784490,66.830000],[66.300000,66.560102,69.150000],[66.390000,66.797551,68.170000],[68.110000,68.398163,69.280000],[67.350000,67.945306,69.730000],[69.960000,70.239490,71.740000],[70.650000,70.999388,73.490000],[69.980000,70.646837,73.120000],[72.500000,72.806531,76.850000],[72.050000,72.620510,74.180000],[74.460000,74.875408,78.070000],[74.110000,74.643061,76.900000],[75.850000,76.458367,78.770000],[78.150000,78.566633,81.340000]]}
{"type":"fenwick_tree", "timings":[[5.440000,5.642653,6.470000],[5.740000,6.496735,6.920000],[5.820000,6.510000,6.598469],[6.065714,6.700000,8.040000],[6.097041,6.560000,7.510000],[6.070000,6.791327,7.190000],[6.375918,6.920000,7.160000],[6.210000,6.740000,7.068265],[6.310000,6.460102,7.220000],[6.490000,7.049694,7.810000],[6.605918,7.230000,8.190000],[6.500000,7.344184,8.300000],[6.624898,7.170000,7.420000],[6.730000,7.319796,8.240000],[7.091633,7.650000,8.520000],[6.810000,7.798061,8.270000],[7.010000,7.493469,8.250000],[7.153367,7.570000,8.550000],[7.290612,7.750000,8.050000],[7.160000,7.885204,8.020000],[7.383367,7.730000,8.310000],[7.461735,7.900000,8.110000],[7.500000,8.025102,8.720000],[7.744898,8.200000,8.550000],[8.072857,8.440000,9.350000],[8.300000,8.725510,8.910000],[8.995510,9.020000,9.940000],[9.100000,9.340000,9.472143],[9.290000,9.594184,9.800000],[9.600000,9.982143,10.380000],[9.794592,9.820000,10.230000],[9.620510,9.630000,10.590000],[9.500000,9.724082,10.520000],[9.610000,9.907755,10.980000],[9.700000,9.871531,10.000000],[10.217143,10.310000,11.070000],[10.760000,11.090612,13.440000],[11.200000,11.540816,13.740000],[11.720000,12.047347,14.050000],[12.100000,12.391837,13.620000],[12.700000,12.956531,15.100000],[13.580000,13.588878,15.950000],[14.350714,14.370000,17.110000],[15.200000,15.360204,17.430000],[16.200000,16.431429,18.820000],[17.490000,17.673571,19.830000],[18.790000,18.872959,21.520000],[20.300000,20.521429,23.140000],[21.930000,22.118776,25.390000],[22.400000,22.520000,23.390000],[24.500000,24.650204,25.610000],[26.140000,26.320918,28.590000],[27.420000,27.588776,30.110000],[28.500000,28.641735,29.850000],[30.340000,30.528061,33.030000],[31.700000,31.899388,34.820000],[33.290000,33.510306,34.650000],[34.990000,35.193980,38.390000],[36.810000,37.001224,38.420000],[38.300000,38.490510,40.560000],[40.380000,40.652245,41.980000],[42.300000,42.572347,47.440000],[43.750000,44.035306,45.970000],[45.710000,46.092143,49.560000],[48.410000,48.776531,52.120000],[50.600000,51.020510,56.260000],[53.080000,53.562347,58.070000]]}
{"type":"segment_tree_bottomup_div1", "timings":[[5.500000,5.542245,6.500000],[8.000000,8.025306,8.540000],[7.670000,7.701633,8.070000],[6.000000,6.004490,7.440000],[8.700000,8.754490,9.420000],[8.220000,8.287959,8.870000],[6.600000,6.681327,7.080000],[8.980000,9.079592,9.180000],[8.660000,8.700204,10.250000],[7.300000,7.323469,7.760000],[9.850000,9.909898,10.930000],[10.000000,10.089796,10.580000],[8.600000,8.620510,9.860000],[11.030000,11.061224,11.530000],[10.800000,10.834694,10.950000],[9.400000,9.415306,12.210000],[11.600000,11.634694,13.480000],[12.190000,12.281327,14.810000],[10.500000,10.601531,13.260000],[13.000000,13.128163,15.310000],[13.200000,13.345714,14.080000],[12.200000,12.208469,14.710000],[14.300000,14.439898,15.230000],[14.800000,14.840510,17.530000],[13.790000,13.838367,16.300000],[15.900000,15.989286,17.910000],[16.270000,16.355000,16.820000],[15.100000,15.147653,17.200000],[17.000000,17.074082,19.280000],[17.400000,17.532143,20.290000],[16.500000,16.542857,19.090000],[18.690000,18.775816,21.660000],[19.010000,19.168776,22.520000],[18.800000,18.943571,21.790000],[21.420000,21.653878,23.980000],[21.800000,21.943776,24.780000],[21.880000,21.935000,24.920000],[23.600000,23.720612,26.580000],[24.700000,24.799286,27.830000],[26.090000,26.246020,29.920000],[27.400000,27.519184,28.930000],[28.300000,28.463980,30.710000],[29.700000,29.864694,33.070000],[31.650000,31.805918,33.450000],[32.790000,32.901735,33.710000],[34.100000,34.241224,36.370000],[35.600000,35.716837,38.000000],[36.900000,37.109694,40.420000],[37.910000,38.182653,41.440000],[39.260000,39.478878,42.750000],[40.990000,41.258469,44.160000],[42.300000,42.563571,47.230000],[44.070000,44.235510,47.070000],[45.870000,46.099592,48.960000],[46.780000,46.998163,47.860000],[48.890000,49.186633,53.790000],[50.480000,50.852653,54.610000],[52.770000,53.171224,56.780000],[54.610000,54.887755,57.560000],[56.720000,57.022041,58.910000],[58.790000,59.198265,63.020000],[62.700000,63.120612,66.000000],[64.630000,65.251224,68.490000],[67.200000,67.715306,69.460000],[69.930000,70.383673,72.900000],[73.440000,74.144592,77.160000],[77.250000,78.009388,82.820000]]}
{"type":"segment_tree_bottomup_div2", "timings":[[5.500000,5.520102,8.370000],[8.000000,8.026633,9.510000],[7.640000,7.736429,9.750000],[6.000000,6.031224,8.540000],[8.700000,8.731837,10.540000],[8.210000,8.274388,9.760000],[6.610000,6.721020,8.600000],[8.900000,9.015408,10.020000],[8.690000,8.765612,10.540000],[7.300000,7.332347,8.670000],[9.860000,9.938163,12.350000],[9.810000,9.896327,11.770000],[8.600000,8.638061,11.070000],[11.000000,11.147245,14.090000],[10.800000,10.920102,12.470000],[9.400000,9.426837,11.630000],[11.500000,11.627857,14.620000],[12.100000,12.188878,14.710000],[10.500000,10.540204,11.110000],[13.000000,13.115714,15.440000],[13.200000,13.308163,14.890000],[12.200000,12.322449,13.570000],[14.300000,14.492449,15.590000],[14.710000,14.809796,15.550000],[13.700000,13.797551,15.020000],[15.890000,15.996429,17.240000],[16.270000,16.313673,16.590000],[15.100000,15.106327,15.830000],[17.000000,17.052347,18.730000],[17.490000,17.540816,18.090000],[16.490000,16.515408,17.350000],[18.700000,18.786020,19.820000],[19.100000,19.207347,19.770000],[18.790000,18.835816,20.730000],[20.800000,20.837551,22.130000],[21.500000,21.667857,23.660000],[22.190000,22.353878,25.150000],[24.500000,24.595306,27.490000],[24.800000,24.927449,28.140000],[25.400000,25.512245,28.650000],[27.220000,27.380612,29.930000],[28.480000,28.606429,31.240000],[28.500000,28.697551,31.870000],[30.210000,30.413776,33.260000],[31.390000,31.548061,33.150000],[32.180000,32.285612,33.830000],[34.600000,34.674898,45.690000],[35.420000,35.569184,36.850000],[36.100000,36.214694,36.630000],[38.710000,38.858673,40.510000],[39.530000,39.807653,42.970000],[40.320000,40.518776,43.730000],[42.220000,42.512347,45.380000],[44.170000,44.441837,47.900000],[44.980000,45.160408,48.170000],[47.210000,47.531735,48.790000],[48.790000,49.139796,52.690000],[50.830000,51.075408,57.250000],[53.050000,53.325408,56.680000],[56.300000,56.774592,60.030000],[57.310000,57.677755,61.670000],[60.350000,60.649286,61.580000],[62.740000,63.147959,66.820000],[65.330000,65.903061,69.840000],[67.540000,68.069286,70.290000],[70.780000,71.234184,76.680000],[73.430000,74.132143,76.990000]]}
{"type":"segment_tree_bottomup_div4", "timings":[[5.500000,5.520204,7.790000],[8.000000,8.034388,9.810000],[7.670000,7.714898,9.130000],[6.000000,6.021020,8.250000],[8.700000,8.757449,9.860000],[8.200000,8.271939,9.930000],[6.630000,6.710510,9.280000],[8.950000,9.021429,10.780000],[8.650000,8.713878,10.460000],[7.299592,7.300000,8.850000],[9.870000,9.940714,11.240000],[9.810000,9.903571,10.610000],[8.600000,8.608061,9.890000],[11.040000,11.133776,13.350000],[10.820000,10.884592,13.250000],[9.390000,9.404286,10.190000],[11.500000,11.501020,11.980000],[12.090000,12.145816,12.630000],[10.500000,10.503163,10.640000],[13.000000,13.069898,13.520000],[13.200000,13.296327,13.700000],[12.200000,12.227959,12.650000],[14.250000,14.441837,14.590000],[14.750000,14.820816,15.330000],[13.700000,13.770816,14.270000],[15.800000,15.913571,16.690000],[16.210000,16.297551,17.090000],[15.000000,15.012857,17.090000],[16.900000,16.998163,18.760000],[17.300000,17.402755,18.550000],[16.300000,16.327653,16.700000],[17.800000,17.891327,20.860000],[18.160000,18.343265,21.590000],[18.500000,18.640714,21.780000],[20.500000,20.621735,22.530000],[21.300000,21.423776,24.650000],[22.290000,22.424388,25.200000],[23.360000,23.637551,27.240000],[24.400000,24.544184,28.100000],[24.300000,24.420714,27.560000],[26.860000,27.046429,30.300000],[28.400000,28.574490,31.800000],[27.900000,28.028571,30.050000],[29.090000,29.319592,30.570000],[30.150000,30.311020,32.860000],[30.670000,30.756122,32.830000],[33.280000,33.436735,34.880000],[33.340000,33.503163,34.550000],[34.610000,34.768265,36.130000],[37.040000,37.223469,39.420000],[38.480000,38.655408,40.420000],[38.310000,38.496224,40.460000],[40.360000,40.698673,43.880000],[41.760000,42.041020,45.030000],[42.270000,42.626224,45.830000],[45.050000,45.277143,47.520000],[46.260000,46.528673,48.920000],[47.470000,47.966122,50.270000],[49.760000,50.127449,53.960000],[52.150000,52.533571,55.580000],[54.640000,54.922347,57.720000],[56.540000,56.991327,60.920000],[57.930000,58.323776,63.740000],[61.150000,61.625102,65.440000],[62.780000,63.317755,68.520000],[66.020000,66.658163,70.700000],[68.540000,69.242449,72.950000]]}
{"type":"segment_tree_bottomup_div8", "timings":[[5.500000,5.512551,8.220000],[8.000000,8.023571,8.130000],[7.680000,7.695408,7.810000],[6.000000,6.001531,6.090000],[8.700000,8.741224,9.440000],[8.200000,8.278878,9.300000],[6.610000,6.686122,6.740000],[9.000000,9.004898,9.060000],[8.700000,8.730000,8.731122],[7.300000,7.311531,7.590000],[9.810000,9.915306,11.220000],[9.820000,9.911122,11.370000],[8.600000,8.627959,8.700000],[11.050000,11.122755,11.230000],[10.800000,10.854490,11.320000],[9.400000,9.406224,9.990000],[11.510000,11.632347,14.750000],[12.100000,12.200816,14.480000],[10.520000,10.631633,12.060000],[13.000000,13.096429,16.430000],[13.200000,13.317245,14.530000],[12.200000,12.249694,15.020000],[14.200000,14.417959,17.220000],[14.700000,14.837347,17.050000],[13.750000,13.837143,16.170000],[15.790000,15.890816,18.680000],[16.200000,16.317755,18.880000],[14.990000,15.054082,17.640000],[16.700000,16.776735,19.130000],[16.910000,17.003061,19.380000],[16.900000,16.991939,18.510000],[18.400000,18.483163,21.580000],[19.680000,19.801327,22.960000],[19.220000,19.347755,22.030000],[21.210000,21.391429,24.450000],[22.000000,22.123469,24.830000],[22.600000,22.731224,24.290000],[24.480000,24.651939,26.940000],[25.500000,25.605306,27.620000],[25.000000,25.081122,27.130000],[27.700000,27.820102,30.270000],[29.000000,29.153571,30.450000],[28.500000,28.685714,29.440000],[29.910000,30.077959,33.300000],[30.980000,31.183061,33.990000],[30.950000,31.126531,34.160000],[33.470000,33.791633,36.620000],[34.540000,34.770714,38.430000],[35.380000,35.692449,38.900000],[37.930000,38.298469,41.450000],[40.000000,40.268673,42.730000],[39.020000,39.285918,41.900000],[41.700000,41.993163,43.560000],[43.170000,43.432143,45.490000],[43.240000,43.568571,46.380000],[46.210000,46.598571,50.910000],[47.510000,47.911633,52.390000],[48.190000,48.693980,51.990000],[50.690000,51.071735,54.670000],[52.680000,52.957857,55.320000],[54.310000,54.602449,58.070000],[56.620000,57.064082,60.810000],[57.960000,58.437143,61.790000],[60.620000,60.974796,62.660000],[63.320000,63.912347,67.470000],[64.950000,65.615000,69.890000],[66.760000,67.369286,71.320000]]}
{"type":"segment_tree_bottomup_div16", "timings":[[5.500000,5.568980,8.640000],[8.000000,8.035918,11.220000],[7.690000,7.702041,8.870000],[6.000000,6.017245,7.160000],[8.700000,8.725204,9.400000],[8.240000,8.271122,8.720000],[6.600000,6.655918,7.050000],[8.910000,9.077245,9.730000],[8.680000,8.711020,11.910000],[7.300000,7.300918,7.830000],[9.830000,9.906633,10.580000],[10.020000,10.089388,10.200000],[8.600000,8.602449,8.910000],[11.000000,11.062041,11.850000],[10.800000,10.811939,10.920000],[9.400000,9.478265,9.720000],[11.500000,11.522857,12.110000],[12.110000,12.140816,12.300000],[10.500000,10.553367,10.690000],[13.010000,13.064286,13.200000],[13.180000,13.292857,13.380000],[12.200000,12.216837,12.980000],[14.390000,14.449898,14.890000],[14.750000,14.800918,14.930000],[13.790000,13.802551,13.900000],[15.300000,15.382959,15.800000],[15.700000,15.768571,15.800000],[15.700000,15.703265,15.800000],[17.700000,17.800918,18.210000],[18.240000,18.360408,20.740000],[18.180000,18.252347,20.230000],[19.730000,19.816429,21.730000],[21.000000,21.090306,23.790000],[20.510000,20.683163,23.030000],[22.500000,22.677653,26.100000],[23.800000,23.990408,27.060000],[23.900000,24.070714,26.890000],[26.100000,26.287449,29.290000],[26.740000,26.946122,31.260000],[26.100000,26.285204,29.570000],[29.000000,29.126122,31.440000],[30.510000,30.712143,32.270000],[29.800000,29.914592,31.060000],[31.580000,31.687857,33.840000],[32.830000,32.976224,33.820000],[32.700000,32.852959,34.150000],[36.020000,36.308776,37.530000],[36.970000,37.469490,40.330000],[37.370000,37.571837,40.930000],[40.260000,40.613776,44.450000],[43.400000,43.677041,46.600000],[41.280000,41.610918,47.910000],[44.400000,44.638980,46.450000],[46.290000,46.621633,48.350000],[46.780000,47.109388,48.370000],[48.740000,49.212857,53.270000],[49.880000,50.289082,53.610000],[51.810000,52.147143,55.370000],[53.020000,53.343878,54.410000],[54.990000,55.388367,59.270000],[57.700000,58.329592,62.390000],[58.790000,59.091939,62.170000],[60.270000,60.815510,64.490000],[63.060000,63.415510,65.080000],[64.680000,65.245816,73.500000],[66.950000,67.517347,72.350000],[68.530000,69.230714,73.500000]]}
{"type":"segment_tree_bottomup_mul2", "timings":[[5.500000,5.510510,8.780000],[8.000000,8.013571,8.160000],[7.700000,7.728571,8.090000],[6.000000,6.009184,6.280000],[8.700000,8.766735,8.880000],[8.270000,8.326735,9.800000],[6.600000,6.681939,9.920000],[8.910000,8.995918,9.590000],[8.650000,8.698163,8.970000],[7.300000,7.323571,7.970000],[9.850000,9.911020,10.340000],[10.080000,10.106020,11.250000],[8.600000,8.633571,9.300000],[11.040000,11.117857,12.160000],[10.800000,10.842143,11.000000],[9.400000,9.473571,10.060000],[11.600000,11.626531,12.280000],[12.100000,12.124796,12.690000],[10.500000,10.561122,11.000000],[13.000000,13.099184,14.110000],[13.200000,13.282857,14.870000],[12.200000,12.204694,13.550000],[14.200000,14.460306,14.880000],[14.860000,14.953776,15.300000],[13.700000,13.739184,14.060000],[15.800000,15.979796,16.100000],[16.210000,16.320102,17.380000],[15.100000,15.138673,17.950000],[16.900000,16.956735,19.760000],[17.350000,17.455306,18.800000],[16.300000,16.329184,18.640000],[18.520000,18.832041,21.130000],[18.820000,18.928571,20.280000],[18.100000,18.203163,18.970000],[20.700000,20.727755,22.140000],[21.100000,21.145306,23.070000],[20.800000,20.875306,22.540000],[23.300000,23.360000,24.500000],[23.800000,23.834898,24.940000],[24.510000,24.621429,25.950000],[26.500000,26.600612,27.990000],[28.110000,28.304082,31.910000],[28.960000,29.032347,30.260000],[31.030000,31.119796,33.220000],[32.600000,32.803163,36.370000],[33.200000,33.405612,35.100000],[35.010000,35.258265,38.280000],[36.660000,36.890816,40.460000],[37.200000,37.398367,40.520000],[39.580000,39.729592,42.840000],[40.740000,40.911224,43.680000],[41.480000,41.620510,44.200000],[43.570000,43.767551,45.640000],[45.100000,45.314082,48.050000],[46.390000,46.755102,50.420000],[48.770000,49.201122,53.490000],[50.370000,50.703776,54.000000],[52.590000,53.074694,55.400000],[53.960000,54.354184,57.970000],[56.690000,57.262449,60.700000],[58.190000,58.522245,60.680000],[61.580000,62.206122,65.940000],[63.900000,64.509388,67.520000],[66.040000,66.917857,75.170000],[69.300000,70.119388,73.660000],[72.810000,73.526122,75.400000],[76.440000,77.305000,80.750000]]}
{"type":"segment_tree_bottomup_mul4", "timings":[[5.500000,5.522551,8.420000],[8.000000,8.038469,9.580000],[7.670000,7.695918,9.730000],[6.000000,6.012857,8.160000],[8.700000,8.777857,9.710000],[8.270000,8.303571,9.620000],[6.600000,6.675816,7.680000],[8.950000,9.011735,11.070000],[8.640000,8.716122,10.800000],[7.300000,7.309286,8.190000],[9.890000,9.968265,11.690000],[9.840000,9.913673,10.940000],[8.600000,8.624592,10.070000],[11.020000,11.126429,13.750000],[10.800000,10.873367,13.850000],[9.400000,9.453265,12.270000],[11.500000,11.535408,14.130000],[12.100000,12.242551,14.650000],[10.500000,10.523367,11.590000],[12.990000,13.124184,14.760000],[13.200000,13.281020,15.820000],[12.100000,12.207245,14.100000],[14.240000,14.488265,15.240000],[14.750000,14.814388,16.190000],[13.690000,13.757245,15.420000],[15.800000,15.867653,17.240000],[16.260000,16.328163,17.910000],[15.000000,15.023776,16.400000],[16.900000,16.918776,17.710000],[17.492347,17.520000,18.180000],[16.300000,16.307755,17.320000],[18.460000,18.524286,18.990000],[18.880000,18.931939,20.050000],[18.200000,18.225408,18.710000],[20.660000,20.723163,21.800000],[20.900000,20.930510,21.710000],[20.840000,20.973061,23.500000],[23.640000,23.781327,26.540000],[23.810000,23.959286,26.840000],[24.300000,24.495510,27.210000],[26.900000,26.995918,28.590000],[28.320000,28.459592,29.600000],[29.170000,29.303776,32.030000],[31.830000,31.985816,35.300000],[33.450000,33.611020,36.840000],[36.000000,36.412143,39.680000],[37.400000,37.554184,40.330000],[39.510000,39.773776,42.140000],[40.300000,40.420510,41.020000],[41.700000,41.822755,43.430000],[43.300000,43.443367,45.390000],[44.700000,44.992347,48.640000],[46.860000,47.094184,50.830000],[48.340000,48.632653,53.610000],[49.770000,49.985204,53.360000],[51.560000,51.971735,55.920000],[53.700000,54.358980,59.100000],[55.400000,55.827551,58.740000],[58.220000,58.924796,61.240000],[60.070000,60.919286,64.690000],[63.590000,64.405510,68.650000],[65.510000,66.396327,69.860000],[67.560000,68.554898,72.920000],[71.710000,72.616224,79.060000],[73.530000,74.382041,77.510000],[77.490000,78.244286,80.570000],[81.460000,82.804082,89.680000]]}
{"type":"segment_tree_bottomup_mul8", "timings":[[5.500000,5.508469,8.450000],[8.000000,8.008265,8.140000],[7.690000,7.704592,8.090000],[6.000000,6.008469,6.640000],[8.700000,8.746122,10.810000],[8.200000,8.281020,9.580000],[6.610000,6.684796,6.750000],[8.940000,8.998673,9.690000],[8.660000,8.716633,9.360000],[7.300000,7.315102,8.190000],[9.920000,10.099286,12.230000],[10.000000,10.081633,12.280000],[8.600000,8.627857,11.760000],[11.040000,11.139286,13.010000],[10.800000,10.859694,13.410000],[9.400000,9.424286,13.930000],[11.510000,11.630102,14.530000],[12.120000,12.184694,14.170000],[10.400000,10.444796,12.390000],[13.000000,13.091327,15.050000],[13.200000,13.316429,14.550000],[12.271327,12.300000,13.970000],[14.200000,14.523061,17.350000],[14.700000,14.817449,18.460000],[13.700000,13.806633,15.710000],[15.800000,15.896633,19.690000],[16.210000,16.297857,17.730000],[15.000000,15.045102,17.640000],[16.900000,16.938980,18.060000],[17.300000,17.429184,18.730000],[16.300000,16.330714,18.540000],[18.460000,18.530204,19.240000],[18.910000,19.071633,20.550000],[18.100000,18.206531,19.560000],[20.700000,20.731429,22.060000],[20.800000,20.848265,23.200000],[20.700000,20.901224,21.270000],[23.300000,23.377551,23.570000],[23.920000,24.045612,25.430000],[24.300000,24.363061,25.680000],[27.000000,27.152755,27.850000],[28.300000,28.480714,31.280000],[29.400000,29.569592,32.330000],[31.810000,31.972959,34.630000],[33.680000,33.846122,36.730000],[36.100000,36.279184,40.450000],[38.120000,38.390612,41.610000],[40.700000,40.914082,44.260000],[43.250000,43.520306,46.810000],[44.500000,44.710510,48.170000],[46.480000,46.678469,50.120000],[47.810000,47.991531,50.500000],[50.000000,50.276531,52.440000],[51.170000,51.554694,55.120000],[53.230000,53.690408,57.210000],[57.400000,57.857347,61.680000],[57.140000,57.707755,61.850000],[60.130000,61.096735,65.600000],[62.620000,63.258367,66.160000],[64.340000,65.044898,70.190000],[68.360000,69.305000,74.720000],[69.340000,70.197653,81.130000],[73.060000,74.398367,80.670000],[76.480000,77.288776,81.290000],[79.420000,80.696633,85.920000],[81.540000,82.816735,87.970000],[87.000000,88.631429,93.640000]]}
{"type":"segment_tree_bottomup_branchy", "timings":[[23.700000,23.915714,26.650000],[24.900000,25.091429,27.870000],[23.950000,24.171020,27.860000],[25.040000,25.263673,29.220000],[27.700000,27.913163,30.580000],[27.310000,27.506327,30.600000],[29.380000,29.580714,34.040000],[30.120000,30.340714,33.480000],[30.890000,31.136122,35.140000],[30.760000,31.039592,34.080000],[31.460000,31.668367,33.640000],[32.400000,32.724592,35.160000],[32.950000,33.146837,34.250000],[34.600000,34.856020,35.850000],[34.700000,34.976429,37.120000],[35.210000,35.427347,38.660000],[36.820000,37.027755,38.340000],[37.650000,37.953878,42.750000],[38.280000,38.566020,41.820000],[39.140000,39.430306,42.760000],[39.100000,39.457245,42.590000],[39.810000,40.108673,43.270000],[40.900000,41.246122,44.060000],[41.400000,41.903980,44.910000],[43.000000,43.234490,46.200000],[43.840000,44.053163,46.440000],[44.670000,44.908163,47.860000],[44.630000,45.025204,47.610000],[46.050000,46.288776,47.900000],[46.340000,46.628878,48.390000],[47.660000,47.968061,50.860000],[48.450000,48.798980,52.300000],[49.370000,49.748061,53.490000],[49.980000,50.341327,53.470000],[49.760000,50.183163,53.600000],[51.590000,52.027245,57.480000],[52.190000,52.632959,56.370000],[52.470000,52.913571,55.770000],[53.910000,54.137347,57.410000],[54.520000,54.760102,57.130000],[55.320000,55.652755,59.110000],[55.120000,55.361735,57.060000],[56.880000,57.053265,60.240000],[57.650000,58.084898,62.650000],[57.510000,57.871633,61.150000],[58.010000,58.463367,62.280000],[60.020000,60.334184,64.020000],[60.240000,60.749184,64.390000],[60.930000,61.265204,63.520000],[61.370000,61.647347,64.800000],[62.580000,63.010510,65.430000],[62.740000,63.187347,65.740000],[64.710000,65.143469,69.160000],[65.030000,65.339490,68.050000],[66.250000,66.542143,67.840000],[65.980000,66.246837,68.790000],[67.980000,68.461224,71.170000],[68.040000,68.688878,72.730000],[69.580000,69.889388,72.610000],[70.490000,71.028673,74.660000],[70.110000,70.735408,73.940000],[72.280000,72.600204,76.830000],[72.050000,72.666735,75.030000],[74.130000,74.758061,79.600000],[74.130000,74.706837,81.760000],[75.790000,76.341224,78.340000],[77.590000,78.061939,81.380000]]}
{"type":"segment_tree_bottomup_branchfree", "timings":[[5.200000,5.288163,8.950000],[7.640000,7.709286,8.830000],[7.370000,7.408980,8.140000],[6.000000,6.018061,7.270000],[8.220000,8.244286,8.640000],[7.860000,7.899694,9.370000],[6.600000,6.633980,6.920000],[9.410000,9.492857,11.310000],[8.480000,8.507449,9.810000],[7.240000,7.290000,7.890000],[9.830000,9.885816,12.270000],[9.500000,9.565102,10.300000],[8.400000,8.435204,9.200000],[10.630000,10.683469,12.140000],[10.430000,10.494082,10.600000],[9.300000,9.327755,10.660000],[11.800000,11.873367,15.040000],[11.700000,11.898776,13.760000],[10.500000,10.538673,12.870000],[13.500000,13.644082,15.580000],[12.990000,13.107347,17.380000],[12.100000,12.141020,14.890000],[14.300000,14.422653,16.810000],[14.600000,14.639286,16.980000],[13.500000,13.612245,16.580000],[15.700000,15.828878,18.840000],[15.740000,15.853776,18.400000],[14.890000,14.958980,17.710000],[16.700000,16.812551,19.260000],[17.100000,17.168061,20.070000],[16.200000,16.290204,19.360000],[18.100000,18.156735,20.820000],[18.400000,18.475408,20.650000],[18.000000,18.101327,20.060000],[19.900000,20.023163,22.000000],[20.780000,20.840612,22.780000],[20.700000,20.778878,22.740000],[22.800000,22.901327,24.300000],[23.610000,23.737449,25.330000],[24.000000,24.061837,26.100000],[27.100000,27.197755,29.070000],[28.820000,28.926224,29.740000],[28.800000,28.938878,30.480000],[32.000000,32.210918,35.370000],[33.800000,34.000102,36.730000],[35.460000,35.666531,38.950000],[38.700000,38.946837,42.500000],[41.000000,41.230204,45.060000],[43.200000,43.473367,47.180000],[46.300000,46.537959,49.950000],[49.200000,49.450510,50.910000],[52.190000,52.562755,54.780000],[55.450000,55.908265,58.390000],[60.150000,61.413265,64.490000],[62.220000,62.985102,67.840000],[66.420000,67.213878,72.710000],[69.990000,70.970612,76.910000],[74.420000,75.903367,83.090000],[80.110000,81.520714,86.330000],[84.410000,86.315000,92.120000],[92.000000,93.565306,101.900000],[97.500000,100.177653,105.540000],[105.650000,107.439898,115.360000],[112.030000,114.136531,119.960000],[122.630000,125.048163,134.820000],[129.870000,132.972449,143.900000],[136.980000,138.812551,143.960000]]}
{"type":"segment_tree_bottomup_leftsum_div8", "timings":[[5.200000,5.226224,7.500000],[7.580000,7.618673,8.900000],[7.360000,7.421429,8.510000],[5.820000,5.894694,7.730000],[8.130000,8.333061,9.430000],[7.810000,7.958980,8.800000],[6.410000,6.501939,7.700000],[8.380000,8.455102,9.380000],[8.380000,8.509286,8.700000],[7.000000,7.004286,7.310000],[9.210000,9.270510,9.680000],[10.010000,10.217755,11.010000],[7.900000,7.946327,8.920000],[9.840000,9.984388,10.630000],[9.800000,9.902653,10.020000],[8.680000,8.713571,9.690000],[11.100000,11.166837,11.690000],[10.900000,10.993776,11.980000],[9.700000,9.764286,10.510000],[11.920000,12.067143,12.810000],[12.070000,12.117041,12.920000],[11.100000,11.223265,12.710000],[13.000000,13.022959,14.460000],[13.400000,13.427347,14.490000],[12.400000,12.579592,15.380000],[14.230000,14.368673,16.800000],[14.800000,14.861020,18.390000],[13.900000,14.054184,16.670000],[15.440000,15.543776,17.490000],[15.810000,15.910102,18.980000],[15.600000,15.687959,18.760000],[17.300000,17.441224,19.080000],[18.070000,18.198776,21.140000],[18.090000,18.268367,21.410000],[20.300000,20.476735,23.650000],[20.600000,20.753980,23.290000],[20.620000,20.834286,24.350000],[22.690000,22.851735,26.040000],[23.200000,23.439082,26.990000],[24.210000,24.405408,27.800000],[25.500000,25.722245,29.940000],[26.890000,27.178469,30.410000],[27.320000,27.625816,29.590000],[29.600000,29.802041,32.780000],[31.190000,31.351122,33.890000],[31.710000,31.870306,35.200000],[33.720000,33.896939,36.600000],[35.180000,35.302143,36.800000],[35.420000,35.698061,38.670000],[38.220000,38.423163,42.530000],[39.430000,39.737959,43.380000],[40.330000,40.698878,43.920000],[43.100000,43.474592,47.730000],[44.510000,44.931224,48.740000],[44.900000,45.213265,48.390000],[47.050000,47.388061,50.310000],[48.510000,48.940306,51.400000],[50.060000,50.557755,54.480000],[52.200000,52.564388,55.790000],[53.630000,53.897959,56.580000],[55.210000,55.815816,59.010000],[58.130000,58.677857,62.470000],[59.940000,60.246327,62.560000],[62.350000,62.965918,67.470000],[64.140000,64.863776,69.010000],[67.250000,67.955000,71.760000],[68.890000,69.639796,73.790000]]}
{"type":"segment_tree_bottomup_leftsum_div82", "timings":[[5.200000,5.278163,6.940000],[7.320000,7.411020,7.480000],[7.360000,7.396020,8.180000],[5.840000,5.904184,6.350000],[8.500000,8.510816,8.740000],[7.900000,7.981939,8.090000],[6.420000,6.472959,7.900000],[8.360000,8.444388,10.150000],[8.330000,8.477959,11.520000],[7.020000,7.101633,7.960000],[9.230000,9.292245,10.240000],[9.400000,9.489694,12.500000],[7.950000,8.020408,9.770000],[10.110000,10.252449,12.400000],[10.030000,10.140612,13.110000],[8.610000,8.948673,10.430000],[10.760000,10.984184,13.850000],[10.700000,10.761939,14.020000],[10.000000,10.066122,12.930000],[11.800000,11.887143,14.400000],[12.440000,12.536837,15.900000],[12.100000,12.190612,13.940000],[14.090000,14.129490,16.430000],[14.520000,14.610306,15.930000],[14.200000,14.221531,16.290000],[16.020000,16.205918,17.280000],[16.820000,16.843878,18.790000],[16.300000,16.338776,17.170000],[18.110000,18.220306,20.040000],[18.900000,19.030204,19.890000],[18.380000,18.474898,19.810000],[20.450000,20.808367,23.060000],[22.080000,22.360918,22.980000],[21.050000,21.146939,21.950000],[23.170000,23.434694,24.350000],[24.010000,24.181122,27.680000],[23.500000,23.680714,25.550000],[25.490000,25.663980,28.600000],[28.680000,28.914898,31.250000],[27.270000,27.576429,30.380000],[34.500000,34.757755,37.510000],[35.300000,35.613878,38.210000],[35.820000,36.155918,41.680000],[36.590000,36.921837,40.310000],[37.420000,37.979694,41.220000],[38.080000,38.298776,40.400000],[39.200000,39.576122,40.880000],[40.120000,40.444490,43.570000],[41.220000,41.580000,42.480000],[42.020000,42.366939,46.040000],[43.560000,44.023980,46.990000],[43.900000,44.230918,47.990000],[45.160000,45.568776,48.880000],[46.290000,46.432347,47.480000],[47.290000,47.520612,48.950000],[48.510000,48.696633,50.720000],[49.710000,50.072143,56.540000],[51.070000,52.106429,55.320000],[52.380000,52.615612,55.220000],[54.200000,54.433367,56.080000],[56.330000,56.832551,60.490000],[58.060000,58.314082,59.220000],[59.570000,59.958776,63.390000],[61.910000,62.427653,66.440000],[63.550000,63.868163,66.530000],[66.350000,66.767041,69.190000],[72.730000,78.344184,80.740000]]}

==> brachy_branchfree_switch_by_level_xor/update.txt <==
{"type":"fenwick_tree", "timings":[[6.100000,6.422653,7.500000],[6.940000,7.004082,7.300000],[7.830000,7.968367,9.370000],[7.222959,7.790000,8.670000],[7.180000,7.455612,10.210000],[8.310000,8.437755,10.610000],[7.040000,7.182755,9.240000],[7.430000,7.584286,10.030000],[7.400000,7.501327,11.000000],[7.270000,7.475612,9.310000],[8.330000,9.166327,9.970000],[8.400000,8.494490,10.160000],[8.418571,9.040000,9.100000],[8.000000,8.081122,11.180000],[8.030000,8.126633,10.520000],[8.010000,8.135918,11.630000],[9.900000,9.989796,12.700000],[9.400000,9.600000,9.995510],[8.710000,9.310000,9.945408],[8.930000,8.993061,11.190000],[10.021429,10.400000,10.430000],[10.096327,10.320000,11.210000],[10.990000,11.095816,11.770000],[12.400000,12.492347,13.410000],[12.800000,13.021531,15.850000],[14.200000,14.338163,15.300000],[14.700000,14.840612,15.760000],[11.750000,11.860000,13.030000],[11.490000,11.546837,13.540000],[11.900000,11.996939,13.350000],[11.600000,11.656531,12.870000],[12.677449,12.700000,13.140000],[12.100000,12.143265,12.980000],[12.600000,12.700000,13.080000],[13.800000,13.843673,15.500000],[12.830000,12.906531,13.390000],[14.000000,14.048571,15.220000],[15.400000,15.491327,16.580000],[16.060000,16.125612,16.930000],[16.740000,16.859286,17.940000],[17.800000,17.891224,18.780000],[18.600000,18.690000,18.718265],[18.730000,18.912857,21.500000],[20.190000,20.345816,22.980000],[20.670000,20.824184,23.990000],[20.800000,20.946837,23.980000],[23.100000,23.313571,26.120000],[23.770000,23.993469,27.210000],[24.300000,24.518673,27.970000],[26.300000,26.517653,30.080000],[27.170000,27.349898,30.720000],[28.600000,28.703776,30.520000],[30.370000,30.601429,34.070000],[30.770000,30.993469,34.650000],[32.200000,32.400918,36.520000],[33.800000,34.020204,37.770000],[35.200000,35.401224,38.720000],[36.210000,36.421020,37.810000],[38.490000,38.675918,42.830000],[39.890000,40.206633,44.160000],[40.910000,41.220714,45.530000],[43.120000,43.389184,46.480000],[45.900000,46.308367,50.380000],[47.680000,48.007551,50.610000],[49.790000,50.123469,55.770000],[51.400000,51.887347,57.570000],[54.150000,54.617041,56.690000]]}
{"type":"segment_tree_bottomup_branchfree", "timings":[[3.582755,3.600000,6.190000],[5.900000,6.125204,6.570000],[5.510000,5.588469,6.840000],[3.900000,3.922347,5.130000],[6.500000,6.606735,8.500000],[6.100000,6.117959,8.110000],[4.320000,4.399796,4.800000],[6.700000,6.771633,7.590000],[6.530000,6.613776,7.960000],[4.690000,4.726837,5.700000],[7.300000,7.378878,8.090000],[6.890408,6.900000,7.430000],[5.260000,5.300408,5.970000],[7.620000,7.699898,9.510000],[7.200000,7.282449,7.990000],[5.790000,5.815408,6.000000],[8.080000,8.101122,9.070000],[8.000000,8.071327,8.240000],[6.580000,6.683265,7.160000],[9.000000,9.019082,9.410000],[8.700000,8.767755,9.620000],[7.580000,7.586837,9.110000],[9.780000,9.808878,11.140000],[9.700000,9.754286,10.240000],[8.690000,8.708673,10.580000],[10.700000,10.726633,11.690000],[10.700000,10.752857,12.270000],[9.700000,9.701633,11.370000],[11.240000,11.308469,13.150000],[11.570000,11.630510,13.520000],[11.270000,11.312857,11.570000],[12.200000,12.275816,12.700000],[12.850000,12.926735,13.200000],[13.490000,13.543776,14.600000],[15.140000,15.221633,16.200000],[16.700000,16.779082,18.750000],[17.100000,17.240204,18.320000],[19.110000,19.241224,20.600000],[20.410000,20.525306,23.540000],[22.200000,22.311224,24.240000],[24.100000,24.251531,27.370000],[25.900000,26.081429,27.980000],[27.700000,27.878673,31.130000],[31.500000,31.619286,33.370000],[34.290000,34.416224,37.270000],[36.230000,36.403673,37.840000],[39.080000,39.192143,41.820000],[42.300000,42.534388,44.500000],[45.300000,45.476735,47.660000],[48.590000,48.799490,50.700000],[51.490000,52.082347,56.110000],[54.860000,55.145510,59.460000],[58.620000,59.087959,63.950000],[62.000000,62.495204,67.580000],[64.910000,65.268367,70.570000],[68.660000,69.091633,73.580000],[73.540000,74.091224,76.080000],[77.170000,77.786837,79.560000],[81.560000,82.266429,86.100000],[86.670000,87.474694,91.420000],[91.490000,92.396122,97.450000],[99.350000,100.611020,105.790000],[104.160000,105.472347,111.620000],[113.990000,115.680612,122.360000],[121.800000,123.911020,127.270000],[130.330000,132.409082,138.970000],[140.330000,143.358980,151.280000]]}
{"type":"segment_tree_bottomup_leftsum_div8", "timings":[[5.300000,5.316837,7.980000],[8.300000,8.386939,10.390000],[7.700000,7.760102,9.560000],[5.900000,5.925714,7.180000],[8.600000,8.709796,10.220000],[8.630000,8.719592,9.550000],[6.400000,6.488673,7.780000],[8.880000,8.913878,10.500000],[8.820000,8.911735,9.840000],[7.000000,7.008469,8.000000],[9.600000,9.653776,11.050000],[9.570000,9.629898,10.870000],[7.900000,7.939286,9.540000],[10.100000,10.128776,10.920000],[10.110000,10.208673,11.190000],[8.690000,8.703776,10.440000],[11.200000,11.288776,11.480000],[11.470000,11.540000,12.770000],[9.900000,10.000918,11.100000],[12.100000,12.122959,13.710000],[12.460000,12.515918,13.250000],[11.480000,11.519490,12.450000],[13.200000,13.347245,14.160000],[13.560000,13.619490,15.660000],[12.750000,12.823980,13.280000],[14.500000,14.532857,15.270000],[14.800000,14.813163,15.850000],[14.000000,14.116224,15.430000],[15.330000,15.446327,19.450000],[15.700000,15.751531,18.240000],[15.600000,15.662857,17.930000],[17.200000,17.291327,20.210000],[17.770000,17.831020,19.600000],[18.400000,18.489592,20.130000],[20.610000,20.724694,22.420000],[21.300000,21.466939,24.990000],[21.700000,21.839796,24.620000],[23.900000,24.079388,25.540000],[25.010000,25.241735,28.360000],[25.630000,25.887449,28.820000],[27.730000,27.958061,32.790000],[28.590000,28.793061,31.930000],[29.100000,29.337551,32.570000],[31.600000,31.863571,35.260000],[33.190000,33.413163,36.670000],[34.020000,34.358469,37.460000],[36.490000,36.836633,40.290000],[38.370000,38.631224,40.420000],[39.320000,39.720612,42.920000],[41.610000,42.008980,45.050000],[42.340000,42.637653,45.550000],[43.100000,43.458061,46.340000],[45.540000,45.836224,46.680000],[47.030000,47.453571,49.110000],[48.460000,48.745000,50.520000],[50.610000,51.082143,54.130000],[52.310000,52.695102,54.160000],[53.760000,54.086224,56.620000],[55.590000,55.986633,58.690000],[57.160000,57.754592,62.960000],[59.490000,59.998265,61.690000],[61.220000,61.766735,64.960000],[63.690000,64.240918,68.290000],[66.360000,67.009082,71.320000],[68.760000,69.154796,70.780000],[72.440000,73.065408,75.520000],[74.390000,75.044898,79.470000]]}
{"type":"segment_tree_bottomup_leftsum_div82", "timings":[[5.400000,5.437755,8.080000],[8.300000,8.367449,9.320000],[7.500000,7.527653,8.140000],[6.000000,6.014898,6.420000],[8.450000,8.543673,9.280000],[8.090000,8.106633,10.030000],[6.590000,6.619694,7.970000],[9.590000,9.615918,10.050000],[8.590000,8.607959,9.040000],[7.080000,7.104184,7.230000],[9.780000,9.798878,10.100000],[9.420000,9.493367,10.850000],[8.000000,8.007245,8.480000],[10.800000,10.828878,11.250000],[10.370000,10.433878,11.680000],[8.590000,8.601531,9.670000],[11.500000,11.649796,12.460000],[11.500000,11.549796,11.790000],[10.420000,10.513367,11.430000],[12.290000,12.304490,12.730000],[12.700000,12.714796,13.000000],[12.410000,12.498469,13.120000],[14.300000,14.448776,14.550000],[14.700000,14.791020,14.920000],[14.600000,14.638265,14.840000],[16.510000,16.639694,20.340000],[16.930000,17.023367,17.770000],[16.800000,16.900816,17.630000],[18.600000,18.685000,21.480000],[19.300000,19.338061,21.650000],[18.900000,18.987959,20.110000],[20.990000,21.269184,24.290000],[21.570000,21.766122,25.130000],[21.970000,22.145000,25.480000],[23.930000,24.168980,27.330000],[25.310000,25.581531,29.520000],[25.560000,26.094286,28.210000],[29.000000,29.267449,34.150000],[28.610000,28.821429,34.160000],[29.100000,29.252551,31.440000],[34.780000,35.019082,37.080000],[35.790000,35.956633,40.920000],[36.630000,36.903061,38.500000],[37.800000,38.161224,40.010000],[39.120000,39.768878,42.730000],[40.300000,41.096735,47.270000],[41.590000,42.576327,47.910000],[42.560000,43.623776,48.970000],[43.390000,44.527245,51.460000],[44.480000,45.484694,52.300000],[45.950000,46.998469,52.960000],[46.620000,47.609898,54.070000],[47.980000,48.982755,55.190000],[50.320000,51.147143,54.620000],[52.100000,53.861122,56.450000],[54.052347,54.200000,57.020000],[55.260000,56.817347,59.260000],[55.840000,56.733673,59.520000],[58.130000,59.239082,61.700000],[60.630000,61.867857,64.550000],[61.280000,61.886020,63.510000],[64.070000,65.073469,65.560000],[65.070000,65.812347,67.350000],[64.300000,64.655714,71.450000],[66.100000,66.572551,70.570000],[68.740000,69.376122,74.110000],[71.110000,71.742041,76.480000]]}

==> cache_usage_histograms/ft_blocked_64_holes_results.txt <==
1032 1058 1061 1060 1047 1066 1027 1008 1053 1053 1042 1027 1014 1026 1033 1010 1071 1015 1051 1056 993 986 998 1050 1049 1087 1018 1019 1030 997 979 1066 1060 1047 1099 1070 1049 1025 1010 1043 1104 1095 1066 1044 1065 1016 989 996 1064 1041 1016 1037 1042 981 961 1007 1078 1033 1073 1077 1074 1068 1029 1014


==> cache_usage_histograms/ft_blocked_64_results.txt <==
330 593 322 1119 334 564 310 2602 292 591 305 1093 272 608 283 2590 323 613 317 1101 295 601 307 3166 287 597 305 1129 275 586 291 3208 313 626 303 1156 282 633 311 2610 303 584 340 1117 308 622 317 2632 330 583 300 1086 302 596 312 3465 300 588 308 1151 306 581 319 3554

==> cache_usage_histograms/ft_holes_results.txt <==
829 787 766 816 754 827 786 770 805 793 787 779 709 648 625 656 689 630 676 682 645 724 672 707 660 650 650 677 662 689 699 650 690 698 696 720 676 731 655 658 675 683 722 692 678 681 685 680 678 695 670 668 652 665 635 661 675 659 714 706 649 625 647 635


==> cache_usage_histograms/ft_results.txt <==
11612 154 301 152 632 164 329 172 1167 135 293 145 595 167 284 133 2408 170 286 147 616 158 311 147 1270 159 343 182 629 165 335 182 4357 161 293 156 575 147 284 145 1178 132 306 154 625 154 298 161 2370 158 318 152 621 136 329 154 1215 151 315 152 621 155 319 167

==> cache_usage_histograms/st_bu_results.txt <==
697 666 734 707 731 744 690 731 699 741 688 728 700 718 667 722 711 701 720 719 683 709 685 718 727 702 731 725 724 714 677 706 676 719 709 710 709 654 713 669 727 699 704 741 714 730 679 738 703 709 669 740 676 738 744 688 709 681 701 721 674 695 705 684


==> cache_usage_histograms/st_td_results.txt <==
763 724 712 722 668 728 742 749 730 691 695 730 681 748 716 715 764 735 727 715 662 743 692 718 734 725 703 727 726 732 691 751 661 722 669 752 727 669 714 699 686 676 743 723 704 686 660 733 701 759 686 711 674 695 704 674 700 685 713 706 693 717 693 719


==> perf_counts.txt <==
{"type":"fenwick_tree_blocked_node64", "n":"251188643", "timings":[[0.080000,0.082625,0.090000]]}

 Performance counter stats for './perf ftb_64 build -i 60':

       24266061036      cycles
       23249495816      instructions              #    0.96  insn per cycle
        3222477347      branches
           4326156      branch-misses             #    0.13% of all branches
         162708842      cache-misses

       5.459342348 seconds time elapsed

       4.522123000 seconds user
       0.936439000 seconds sys


{"type":"fenwick_tree_blocked_node64", "n":"251188643", "timings":[[109.691000,109.794125,109.934000]]}

 Performance counter stats for './perf ftb_64 sum -i 60':

       43939979228      cycles
       28112766614      instructions              #    0.64  insn per cycle
        3693060658      branches
          45240266      branch-misses             #    1.23% of all branches
         390676573      cache-misses

       9.817137100 seconds time elapsed

       8.964929000 seconds user
       0.852088000 seconds sys


{"type":"fenwick_tree_blocked_node64", "n":"251188643", "timings":[[255.487000,256.309250,257.147000]]}

 Performance counter stats for './perf ftb_64 update -i 60':

       70064381233      cycles
       32719647122      instructions              #    0.47  insn per cycle
        3704133929      branches
          46793460      branch-misses             #    1.26% of all branches
         578102806      cache-misses

      15.732440460 seconds time elapsed

      14.796175000 seconds user
       0.936011000 seconds sys


{"type":"fenwick_tree_blocked_node256", "n":"251188643", "timings":[[0.080000,0.080000,0.080000]]}

 Performance counter stats for './perf ftb_256 build -i 60':

       23921120953      cycles
       23063680962      instructions              #    0.96  insn per cycle
        3240909612      branches
           5242586      branch-misses             #    0.16% of all branches
         125646989      cache-misses

       5.381627472 seconds time elapsed

       4.513922000 seconds user
       0.867600000 seconds sys


{"type":"fenwick_tree_blocked_node256", "n":"251188643", "timings":[[90.563000,91.013750,91.319000]]}

 Performance counter stats for './perf ftb_256 sum -i 60':

       40210753408      cycles
       27134370225      instructions              #    0.67  insn per cycle
        3671758334      branches
          46252974      branch-misses             #    1.26% of all branches
         261516666      cache-misses

       9.018955542 seconds time elapsed

       8.150968000 seconds user
       0.867890000 seconds sys


{"type":"fenwick_tree_blocked_node256", "n":"251188643", "timings":[[331.251000,332.490375,333.270000]]}

 Performance counter stats for './perf ftb_256 update -i 60':

       83279706719      cycles
       34881190404      instructions              #    0.42  insn per cycle
        3683154881      branches
          46054997      branch-misses             #    1.25% of all branches
         705272521      cache-misses

      18.644511226 seconds time elapsed

      17.800152000 seconds user
       0.844007000 seconds sys


{"type":"fenwick_tree_truncated_node64", "n":"251188643", "timings":[[0.084000,0.088250,0.090000]]}

 Performance counter stats for './perf ftt_64 build -i 60':

       23027945997      cycles
       22181532998      instructions              #    0.96  insn per cycle
        2728756187      branches
           6016056      branch-misses             #    0.22% of all branches
         107417067      cache-misses

       5.190470821 seconds time elapsed

       4.210670000 seconds user
       0.979690000 seconds sys


{"type":"fenwick_tree_truncated_node64", "n":"251188643", "timings":[[54.504000,54.931000,55.571000]]}

 Performance counter stats for './perf ftt_64 sum -i 60':

       32792695409      cycles
       25705373601      instructions              #    0.78  insn per cycle
        3278447438      branches
          46004772      branch-misses             #    1.40% of all branches
         186406264      cache-misses

       7.389228424 seconds time elapsed

       6.484959000 seconds user
       0.904133000 seconds sys


{"type":"fenwick_tree_truncated_node64", "n":"251188643", "timings":[[105.823000,106.513125,106.899000]]}

 Performance counter stats for './perf ftt_64 update -i 60':

       42011994533      cycles
       27165899183      instructions              #    0.65  insn per cycle
        3247192328      branches
          45736660      branch-misses             #    1.41% of all branches
         266156767      cache-misses

       9.487549766 seconds time elapsed

       8.523155000 seconds user
       0.963904000 seconds sys


{"type":"fenwick_tree_truncated_node256", "n":"251188643", "timings":[[0.090000,0.090000,0.090000]]}

 Performance counter stats for './perf ftt_256 build -i 60':

       23410285244      cycles
       22009425202      instructions              #    0.94  insn per cycle
        2740640806      branches
           4215216      branch-misses             #    0.15% of all branches
          78481194      cache-misses

       5.278867715 seconds time elapsed

       4.362256000 seconds user
       0.916474000 seconds sys


{"type":"fenwick_tree_truncated_node256", "n":"251188643", "timings":[[42.197000,42.301750,42.506000]]}

 Performance counter stats for './perf ftt_256 sum -i 60':

       30964588526      cycles
       25213676003      instructions              #    0.81  insn per cycle
        3251074383      branches
          47815267      branch-misses             #    1.47% of all branches
         113502035      cache-misses

       6.966885284 seconds time elapsed

       6.090444000 seconds user
       0.876351000 seconds sys


{"type":"fenwick_tree_truncated_node256", "n":"251188643", "timings":[[110.114000,110.824375,111.757000]]}

 Performance counter stats for './perf ftt_256 update -i 60':

       43171249194      cycles
       27077470013      instructions              #    0.63  insn per cycle
        3220553228      branches
          46941331      branch-misses             #    1.46% of all branches
         274672330      cache-misses

       9.723957612 seconds time elapsed

       8.787796000 seconds user
       0.935978000 seconds sys



==> perf_counts_fentree.txt <==
{"type":"fenwick_tree", "n":"251188643", "timings":[[0.090000,0.090000,0.090000]]}

 Performance counter stats for './perf ft build -i 60':

       26889711196      cycles
       25895489123      instructions              #    0.96  insn per cycle
        3181639757      branches
           4158422      branch-misses             #    0.13% of all branches
         266523815      cache-misses

       6.077952975 seconds time elapsed

       5.161544000 seconds user
       0.916274000 seconds sys


{"type":"fenwick_tree", "n":"251188643", "timings":[[0.090000,0.090000,0.090375]]}

 Performance counter stats for './perf ft build -i 60':

       26809258868      cycles
       25895534808      instructions              #    0.97  insn per cycle
        3181662136      branches
           4158100      branch-misses             #    0.13% of all branches
         266703064      cache-misses

       6.057126453 seconds time elapsed

       5.152269000 seconds user
       0.904047000 seconds sys


{"type":"fenwick_tree", "n":"251188643", "timings":[[72.729000,73.239500,73.614000]]}

 Performance counter stats for './perf ft sum -i 60':

       39993913875      cycles
       29499697104      instructions              #    0.74  insn per cycle
        3771567380      branches
          45693031      branch-misses             #    1.21% of all branches
         396292155      cache-misses

       8.982491224 seconds time elapsed

       8.117901000 seconds user
       0.864202000 seconds sys


{"type":"fenwick_tree", "n":"251188643", "timings":[[72.520000,73.169000,73.388000]]}

 Performance counter stats for './perf ft sum -i 60':

       39794739158      cycles
       29501360125      instructions              #    0.74  insn per cycle
        3772193461      branches
          45688349      branch-misses             #    1.21% of all branches
         398693950      cache-misses

       8.986169336 seconds time elapsed

       8.114110000 seconds user
       0.871797000 seconds sys


{"type":"fenwick_tree", "n":"251188643", "timings":[[103.693000,104.700500,105.068000]]}

 Performance counter stats for './perf ft update -i 60':

       45207899135      cycles
       31244300125      instructions              #    0.69  insn per cycle
        3820872713      branches
          45444548      branch-misses             #    1.19% of all branches
         404197936      cache-misses

      10.275020255 seconds time elapsed

       9.418779000 seconds user
       0.855889000 seconds sys


{"type":"fenwick_tree", "n":"251188643", "timings":[[103.210000,103.672625,104.371000]]}

 Performance counter stats for './perf ft update -i 60':

       45419618090      cycles
       31243889484      instructions              #    0.69  insn per cycle
        3820799922      branches
          45440153      branch-misses             #    1.19% of all branches
         399642501      cache-misses

      10.173987266 seconds time elapsed

       9.377643000 seconds user
       0.795800000 seconds sys



==> perf_counts_sts_64.txt <==
{"type":"segment_tree_simd_node64", "n":"251188643", "timings":[[0.081000,0.087625,0.090000]]}

 Performance counter stats for './perf sts_64 build -i 60':

       26850786910      cycles
       31488633594      instructions              #    1.17  insn per cycle
        5998902791      branches
          10581931      branch-misses             #    0.18% of all branches
         231543786      cache-misses

       6.027063602 seconds time elapsed

       5.041951000 seconds user
       0.984380000 seconds sys


{"type":"segment_tree_simd_node64", "n":"251188643", "timings":[[0.085000,0.087375,0.090000]]}

 Performance counter stats for './perf sts_64 build -i 60':

       26821594685      cycles
       31489382908      instructions              #    1.17  insn per cycle
        5999370337      branches
          10488266      branch-misses             #    0.17% of all branches
         231581609      cache-misses

       6.024640581 seconds time elapsed

       5.084434000 seconds user
       0.940080000 seconds sys


{"type":"segment_tree_simd_node64", "n":"251188643", "timings":[[42.958000,43.144125,43.562000]]}

 Performance counter stats for './perf sts_64 sum -i 60':

       34527366985      cycles
       32360871298      instructions              #    0.94  insn per cycle
        5999217317      branches
          10565917      branch-misses             #    0.18% of all branches
         305752401      cache-misses

       7.788410058 seconds time elapsed

       6.803856000 seconds user
       0.983979000 seconds sys


{"type":"segment_tree_simd_node64", "n":"251188643", "timings":[[42.423000,42.716625,42.966000]]}

 Performance counter stats for './perf sts_64 sum -i 60':

       34429968736      cycles
       32360824181      instructions              #    0.94  insn per cycle
        5999224762      branches
          10532651      branch-misses             #    0.18% of all branches
         305107108      cache-misses

       7.738642531 seconds time elapsed

       6.794626000 seconds user
       0.943809000 seconds sys


{"type":"segment_tree_simd_node64", "n":"251188643", "timings":[[156.911000,157.807125,158.324000]]}

 Performance counter stats for './perf sts_64 update -i 60':

       54936203504      cycles
       37938880722      instructions              #    0.69  insn per cycle
        6195903843      branches
          12346472      branch-misses             #    0.20% of all branches
         412738561      cache-misses

      12.357130286 seconds time elapsed

      11.412754000 seconds user
       0.944062000 seconds sys


{"type":"segment_tree_simd_node64", "n":"251188643", "timings":[[136.027000,136.557500,137.271000]]}

 Performance counter stats for './perf sts_64 update -i 60':

       51341789618      cycles
       37936020880      instructions              #    0.74  insn per cycle
        6195032597      branches
          12309585      branch-misses             #    0.20% of all branches
         411804796      cache-misses

      11.539587416 seconds time elapsed

      10.543166000 seconds user
       0.995921000 seconds sys

==> prefix_sums_paper copy/brachy_branchfree_switch_by_level_xor/sum.txt <==
{"type":"segment_tree_bottomup_switch_on_n", "timings":[[5.200000,5.207551,5.460000],[7.800000,7.871735,8.030000],[7.490000,7.508673,7.900000],[5.890000,5.915510,7.190000],[8.250000,8.314388,8.470000],[8.300000,8.303061,8.400000],[6.610000,6.698673,7.150000],[8.700000,8.773469,9.050000],[8.510000,8.624184,10.130000],[7.300000,7.318367,9.090000],[9.980000,10.047959,10.620000],[9.880000,9.884796,10.390000],[8.470000,8.495102,9.230000],[10.600000,10.654694,10.910000],[10.700000,10.721531,11.720000],[9.390000,9.421939,9.820000],[11.950000,12.051122,13.130000],[11.610000,11.705816,12.250000],[10.590000,10.609898,10.920000],[13.500000,13.633163,13.830000],[13.180000,13.319796,13.890000],[12.090000,12.173163,12.720000],[14.320000,14.424082,15.480000],[14.580000,14.631224,15.690000],[13.680000,13.839490,15.360000],[15.890000,15.920408,16.860000],[15.800000,15.861122,17.600000],[15.000000,15.030612,15.640000],[17.300000,17.400612,18.580000],[17.280000,17.316429,18.690000],[16.280000,16.312857,18.070000],[18.200000,18.255918,19.590000],[18.650000,18.712755,19.380000],[18.490000,18.512653,19.280000],[20.600000,20.664082,21.400000],[21.400000,21.469796,22.240000],[21.400000,21.491735,22.310000],[24.100000,24.280714,25.360000],[25.800000,25.910510,27.290000],[25.300000,25.394490,27.110000],[28.450000,28.481429,30.330000],[29.100000,29.221020,30.980000],[30.280000,30.346020,32.200000],[33.300000,33.407959,35.860000],[35.880000,36.031939,38.020000],[37.400000,37.534796,38.960000],[39.790000,39.905000,41.500000],[42.950000,43.068469,43.620000],[45.580000,45.744592,46.560000],[47.700000,47.848265,48.500000],[51.390000,51.637449,52.530000],[53.370000,53.575306,54.660000],[64.800000,65.084490,67.810000],[64.210000,64.784490,66.830000],[66.300000,66.560102,69.150000],[66.390000,66.797551,68.170000],[68.110000,68.398163,69.280000],[67.350000,67.945306,69.730000],[69.960000,70.239490,71.740000],[70.650000,70.999388,73.490000],[69.980000,70.646837,73.120000],[72.500000,72.806531,76.850000],[72.050000,72.620510,74.180000],[74.460000,74.875408,78.070000],[74.110000,74.643061,76.900000],[75.850000,76.458367,78.770000],[78.150000,78.566633,81.340000]]}
{"type":"fenwick_tree", "timings":[[5.440000,5.642653,6.470000],[5.740000,6.496735,6.920000],[5.820000,6.510000,6.598469],[6.065714,6.700000,8.040000],[6.097041,6.560000,7.510000],[6.070000,6.791327,7.190000],[6.375918,6.920000,7.160000],[6.210000,6.740000,7.068265],[6.310000,6.460102,7.220000],[6.490000,7.049694,7.810000],[6.605918,7.230000,8.190000],[6.500000,7.344184,8.300000],[6.624898,7.170000,7.420000],[6.730000,7.319796,8.240000],[7.091633,7.650000,8.520000],[6.810000,7.798061,8.270000],[7.010000,7.493469,8.250000],[7.153367,7.570000,8.550000],[7.290612,7.750000,8.050000],[7.160000,7.885204,8.020000],[7.383367,7.730000,8.310000],[7.461735,7.900000,8.110000],[7.500000,8.025102,8.720000],[7.744898,8.200000,8.550000],[8.072857,8.440000,9.350000],[8.300000,8.725510,8.910000],[8.995510,9.020000,9.940000],[9.100000,9.340000,9.472143],[9.290000,9.594184,9.800000],[9.600000,9.982143,10.380000],[9.794592,9.820000,10.230000],[9.620510,9.630000,10.590000],[9.500000,9.724082,10.520000],[9.610000,9.907755,10.980000],[9.700000,9.871531,10.000000],[10.217143,10.310000,11.070000],[10.760000,11.090612,13.440000],[11.200000,11.540816,13.740000],[11.720000,12.047347,14.050000],[12.100000,12.391837,13.620000],[12.700000,12.956531,15.100000],[13.580000,13.588878,15.950000],[14.350714,14.370000,17.110000],[15.200000,15.360204,17.430000],[16.200000,16.431429,18.820000],[17.490000,17.673571,19.830000],[18.790000,18.872959,21.520000],[20.300000,20.521429,23.140000],[21.930000,22.118776,25.390000],[22.400000,22.520000,23.390000],[24.500000,24.650204,25.610000],[26.140000,26.320918,28.590000],[27.420000,27.588776,30.110000],[28.500000,28.641735,29.850000],[30.340000,30.528061,33.030000],[31.700000,31.899388,34.820000],[33.290000,33.510306,34.650000],[34.990000,35.193980,38.390000],[36.810000,37.001224,38.420000],[38.300000,38.490510,40.560000],[40.380000,40.652245,41.980000],[42.300000,42.572347,47.440000],[43.750000,44.035306,45.970000],[45.710000,46.092143,49.560000],[48.410000,48.776531,52.120000],[50.600000,51.020510,56.260000],[53.080000,53.562347,58.070000]]}
{"type":"segment_tree_bottomup_div1", "timings":[[5.500000,5.542245,6.500000],[8.000000,8.025306,8.540000],[7.670000,7.701633,8.070000],[6.000000,6.004490,7.440000],[8.700000,8.754490,9.420000],[8.220000,8.287959,8.870000],[6.600000,6.681327,7.080000],[8.980000,9.079592,9.180000],[8.660000,8.700204,10.250000],[7.300000,7.323469,7.760000],[9.850000,9.909898,10.930000],[10.000000,10.089796,10.580000],[8.600000,8.620510,9.860000],[11.030000,11.061224,11.530000],[10.800000,10.834694,10.950000],[9.400000,9.415306,12.210000],[11.600000,11.634694,13.480000],[12.190000,12.281327,14.810000],[10.500000,10.601531,13.260000],[13.000000,13.128163,15.310000],[13.200000,13.345714,14.080000],[12.200000,12.208469,14.710000],[14.300000,14.439898,15.230000],[14.800000,14.840510,17.530000],[13.790000,13.838367,16.300000],[15.900000,15.989286,17.910000],[16.270000,16.355000,16.820000],[15.100000,15.147653,17.200000],[17.000000,17.074082,19.280000],[17.400000,17.532143,20.290000],[16.500000,16.542857,19.090000],[18.690000,18.775816,21.660000],[19.010000,19.168776,22.520000],[18.800000,18.943571,21.790000],[21.420000,21.653878,23.980000],[21.800000,21.943776,24.780000],[21.880000,21.935000,24.920000],[23.600000,23.720612,26.580000],[24.700000,24.799286,27.830000],[26.090000,26.246020,29.920000],[27.400000,27.519184,28.930000],[28.300000,28.463980,30.710000],[29.700000,29.864694,33.070000],[31.650000,31.805918,33.450000],[32.790000,32.901735,33.710000],[34.100000,34.241224,36.370000],[35.600000,35.716837,38.000000],[36.900000,37.109694,40.420000],[37.910000,38.182653,41.440000],[39.260000,39.478878,42.750000],[40.990000,41.258469,44.160000],[42.300000,42.563571,47.230000],[44.070000,44.235510,47.070000],[45.870000,46.099592,48.960000],[46.780000,46.998163,47.860000],[48.890000,49.186633,53.790000],[50.480000,50.852653,54.610000],[52.770000,53.171224,56.780000],[54.610000,54.887755,57.560000],[56.720000,57.022041,58.910000],[58.790000,59.198265,63.020000],[62.700000,63.120612,66.000000],[64.630000,65.251224,68.490000],[67.200000,67.715306,69.460000],[69.930000,70.383673,72.900000],[73.440000,74.144592,77.160000],[77.250000,78.009388,82.820000]]}
{"type":"segment_tree_bottomup_div2", "timings":[[5.500000,5.520102,8.370000],[8.000000,8.026633,9.510000],[7.640000,7.736429,9.750000],[6.000000,6.031224,8.540000],[8.700000,8.731837,10.540000],[8.210000,8.274388,9.760000],[6.610000,6.721020,8.600000],[8.900000,9.015408,10.020000],[8.690000,8.765612,10.540000],[7.300000,7.332347,8.670000],[9.860000,9.938163,12.350000],[9.810000,9.896327,11.770000],[8.600000,8.638061,11.070000],[11.000000,11.147245,14.090000],[10.800000,10.920102,12.470000],[9.400000,9.426837,11.630000],[11.500000,11.627857,14.620000],[12.100000,12.188878,14.710000],[10.500000,10.540204,11.110000],[13.000000,13.115714,15.440000],[13.200000,13.308163,14.890000],[12.200000,12.322449,13.570000],[14.300000,14.492449,15.590000],[14.710000,14.809796,15.550000],[13.700000,13.797551,15.020000],[15.890000,15.996429,17.240000],[16.270000,16.313673,16.590000],[15.100000,15.106327,15.830000],[17.000000,17.052347,18.730000],[17.490000,17.540816,18.090000],[16.490000,16.515408,17.350000],[18.700000,18.786020,19.820000],[19.100000,19.207347,19.770000],[18.790000,18.835816,20.730000],[20.800000,20.837551,22.130000],[21.500000,21.667857,23.660000],[22.190000,22.353878,25.150000],[24.500000,24.595306,27.490000],[24.800000,24.927449,28.140000],[25.400000,25.512245,28.650000],[27.220000,27.380612,29.930000],[28.480000,28.606429,31.240000],[28.500000,28.697551,31.870000],[30.210000,30.413776,33.260000],[31.390000,31.548061,33.150000],[32.180000,32.285612,33.830000],[34.600000,34.674898,45.690000],[35.420000,35.569184,36.850000],[36.100000,36.214694,36.630000],[38.710000,38.858673,40.510000],[39.530000,39.807653,42.970000],[40.320000,40.518776,43.730000],[42.220000,42.512347,45.380000],[44.170000,44.441837,47.900000],[44.980000,45.160408,48.170000],[47.210000,47.531735,48.790000],[48.790000,49.139796,52.690000],[50.830000,51.075408,57.250000],[53.050000,53.325408,56.680000],[56.300000,56.774592,60.030000],[57.310000,57.677755,61.670000],[60.350000,60.649286,61.580000],[62.740000,63.147959,66.820000],[65.330000,65.903061,69.840000],[67.540000,68.069286,70.290000],[70.780000,71.234184,76.680000],[73.430000,74.132143,76.990000]]}
{"type":"segment_tree_bottomup_div4", "timings":[[5.500000,5.520204,7.790000],[8.000000,8.034388,9.810000],[7.670000,7.714898,9.130000],[6.000000,6.021020,8.250000],[8.700000,8.757449,9.860000],[8.200000,8.271939,9.930000],[6.630000,6.710510,9.280000],[8.950000,9.021429,10.780000],[8.650000,8.713878,10.460000],[7.299592,7.300000,8.850000],[9.870000,9.940714,11.240000],[9.810000,9.903571,10.610000],[8.600000,8.608061,9.890000],[11.040000,11.133776,13.350000],[10.820000,10.884592,13.250000],[9.390000,9.404286,10.190000],[11.500000,11.501020,11.980000],[12.090000,12.145816,12.630000],[10.500000,10.503163,10.640000],[13.000000,13.069898,13.520000],[13.200000,13.296327,13.700000],[12.200000,12.227959,12.650000],[14.250000,14.441837,14.590000],[14.750000,14.820816,15.330000],[13.700000,13.770816,14.270000],[15.800000,15.913571,16.690000],[16.210000,16.297551,17.090000],[15.000000,15.012857,17.090000],[16.900000,16.998163,18.760000],[17.300000,17.402755,18.550000],[16.300000,16.327653,16.700000],[17.800000,17.891327,20.860000],[18.160000,18.343265,21.590000],[18.500000,18.640714,21.780000],[20.500000,20.621735,22.530000],[21.300000,21.423776,24.650000],[22.290000,22.424388,25.200000],[23.360000,23.637551,27.240000],[24.400000,24.544184,28.100000],[24.300000,24.420714,27.560000],[26.860000,27.046429,30.300000],[28.400000,28.574490,31.800000],[27.900000,28.028571,30.050000],[29.090000,29.319592,30.570000],[30.150000,30.311020,32.860000],[30.670000,30.756122,32.830000],[33.280000,33.436735,34.880000],[33.340000,33.503163,34.550000],[34.610000,34.768265,36.130000],[37.040000,37.223469,39.420000],[38.480000,38.655408,40.420000],[38.310000,38.496224,40.460000],[40.360000,40.698673,43.880000],[41.760000,42.041020,45.030000],[42.270000,42.626224,45.830000],[45.050000,45.277143,47.520000],[46.260000,46.528673,48.920000],[47.470000,47.966122,50.270000],[49.760000,50.127449,53.960000],[52.150000,52.533571,55.580000],[54.640000,54.922347,57.720000],[56.540000,56.991327,60.920000],[57.930000,58.323776,63.740000],[61.150000,61.625102,65.440000],[62.780000,63.317755,68.520000],[66.020000,66.658163,70.700000],[68.540000,69.242449,72.950000]]}
{"type":"segment_tree_bottomup_div8", "timings":[[5.500000,5.512551,8.220000],[8.000000,8.023571,8.130000],[7.680000,7.695408,7.810000],[6.000000,6.001531,6.090000],[8.700000,8.741224,9.440000],[8.200000,8.278878,9.300000],[6.610000,6.686122,6.740000],[9.000000,9.004898,9.060000],[8.700000,8.730000,8.731122],[7.300000,7.311531,7.590000],[9.810000,9.915306,11.220000],[9.820000,9.911122,11.370000],[8.600000,8.627959,8.700000],[11.050000,11.122755,11.230000],[10.800000,10.854490,11.320000],[9.400000,9.406224,9.990000],[11.510000,11.632347,14.750000],[12.100000,12.200816,14.480000],[10.520000,10.631633,12.060000],[13.000000,13.096429,16.430000],[13.200000,13.317245,14.530000],[12.200000,12.249694,15.020000],[14.200000,14.417959,17.220000],[14.700000,14.837347,17.050000],[13.750000,13.837143,16.170000],[15.790000,15.890816,18.680000],[16.200000,16.317755,18.880000],[14.990000,15.054082,17.640000],[16.700000,16.776735,19.130000],[16.910000,17.003061,19.380000],[16.900000,16.991939,18.510000],[18.400000,18.483163,21.580000],[19.680000,19.801327,22.960000],[19.220000,19.347755,22.030000],[21.210000,21.391429,24.450000],[22.000000,22.123469,24.830000],[22.600000,22.731224,24.290000],[24.480000,24.651939,26.940000],[25.500000,25.605306,27.620000],[25.000000,25.081122,27.130000],[27.700000,27.820102,30.270000],[29.000000,29.153571,30.450000],[28.500000,28.685714,29.440000],[29.910000,30.077959,33.300000],[30.980000,31.183061,33.990000],[30.950000,31.126531,34.160000],[33.470000,33.791633,36.620000],[34.540000,34.770714,38.430000],[35.380000,35.692449,38.900000],[37.930000,38.298469,41.450000],[40.000000,40.268673,42.730000],[39.020000,39.285918,41.900000],[41.700000,41.993163,43.560000],[43.170000,43.432143,45.490000],[43.240000,43.568571,46.380000],[46.210000,46.598571,50.910000],[47.510000,47.911633,52.390000],[48.190000,48.693980,51.990000],[50.690000,51.071735,54.670000],[52.680000,52.957857,55.320000],[54.310000,54.602449,58.070000],[56.620000,57.064082,60.810000],[57.960000,58.437143,61.790000],[60.620000,60.974796,62.660000],[63.320000,63.912347,67.470000],[64.950000,65.615000,69.890000],[66.760000,67.369286,71.320000]]}
{"type":"segment_tree_bottomup_div16", "timings":[[5.500000,5.568980,8.640000],[8.000000,8.035918,11.220000],[7.690000,7.702041,8.870000],[6.000000,6.017245,7.160000],[8.700000,8.725204,9.400000],[8.240000,8.271122,8.720000],[6.600000,6.655918,7.050000],[8.910000,9.077245,9.730000],[8.680000,8.711020,11.910000],[7.300000,7.300918,7.830000],[9.830000,9.906633,10.580000],[10.020000,10.089388,10.200000],[8.600000,8.602449,8.910000],[11.000000,11.062041,11.850000],[10.800000,10.811939,10.920000],[9.400000,9.478265,9.720000],[11.500000,11.522857,12.110000],[12.110000,12.140816,12.300000],[10.500000,10.553367,10.690000],[13.010000,13.064286,13.200000],[13.180000,13.292857,13.380000],[12.200000,12.216837,12.980000],[14.390000,14.449898,14.890000],[14.750000,14.800918,14.930000],[13.790000,13.802551,13.900000],[15.300000,15.382959,15.800000],[15.700000,15.768571,15.800000],[15.700000,15.703265,15.800000],[17.700000,17.800918,18.210000],[18.240000,18.360408,20.740000],[18.180000,18.252347,20.230000],[19.730000,19.816429,21.730000],[21.000000,21.090306,23.790000],[20.510000,20.683163,23.030000],[22.500000,22.677653,26.100000],[23.800000,23.990408,27.060000],[23.900000,24.070714,26.890000],[26.100000,26.287449,29.290000],[26.740000,26.946122,31.260000],[26.100000,26.285204,29.570000],[29.000000,29.126122,31.440000],[30.510000,30.712143,32.270000],[29.800000,29.914592,31.060000],[31.580000,31.687857,33.840000],[32.830000,32.976224,33.820000],[32.700000,32.852959,34.150000],[36.020000,36.308776,37.530000],[36.970000,37.469490,40.330000],[37.370000,37.571837,40.930000],[40.260000,40.613776,44.450000],[43.400000,43.677041,46.600000],[41.280000,41.610918,47.910000],[44.400000,44.638980,46.450000],[46.290000,46.621633,48.350000],[46.780000,47.109388,48.370000],[48.740000,49.212857,53.270000],[49.880000,50.289082,53.610000],[51.810000,52.147143,55.370000],[53.020000,53.343878,54.410000],[54.990000,55.388367,59.270000],[57.700000,58.329592,62.390000],[58.790000,59.091939,62.170000],[60.270000,60.815510,64.490000],[63.060000,63.415510,65.080000],[64.680000,65.245816,73.500000],[66.950000,67.517347,72.350000],[68.530000,69.230714,73.500000]]}
{"type":"segment_tree_bottomup_mul2", "timings":[[5.500000,5.510510,8.780000],[8.000000,8.013571,8.160000],[7.700000,7.728571,8.090000],[6.000000,6.009184,6.280000],[8.700000,8.766735,8.880000],[8.270000,8.326735,9.800000],[6.600000,6.681939,9.920000],[8.910000,8.995918,9.590000],[8.650000,8.698163,8.970000],[7.300000,7.323571,7.970000],[9.850000,9.911020,10.340000],[10.080000,10.106020,11.250000],[8.600000,8.633571,9.300000],[11.040000,11.117857,12.160000],[10.800000,10.842143,11.000000],[9.400000,9.473571,10.060000],[11.600000,11.626531,12.280000],[12.100000,12.124796,12.690000],[10.500000,10.561122,11.000000],[13.000000,13.099184,14.110000],[13.200000,13.282857,14.870000],[12.200000,12.204694,13.550000],[14.200000,14.460306,14.880000],[14.860000,14.953776,15.300000],[13.700000,13.739184,14.060000],[15.800000,15.979796,16.100000],[16.210000,16.320102,17.380000],[15.100000,15.138673,17.950000],[16.900000,16.956735,19.760000],[17.350000,17.455306,18.800000],[16.300000,16.329184,18.640000],[18.520000,18.832041,21.130000],[18.820000,18.928571,20.280000],[18.100000,18.203163,18.970000],[20.700000,20.727755,22.140000],[21.100000,21.145306,23.070000],[20.800000,20.875306,22.540000],[23.300000,23.360000,24.500000],[23.800000,23.834898,24.940000],[24.510000,24.621429,25.950000],[26.500000,26.600612,27.990000],[28.110000,28.304082,31.910000],[28.960000,29.032347,30.260000],[31.030000,31.119796,33.220000],[32.600000,32.803163,36.370000],[33.200000,33.405612,35.100000],[35.010000,35.258265,38.280000],[36.660000,36.890816,40.460000],[37.200000,37.398367,40.520000],[39.580000,39.729592,42.840000],[40.740000,40.911224,43.680000],[41.480000,41.620510,44.200000],[43.570000,43.767551,45.640000],[45.100000,45.314082,48.050000],[46.390000,46.755102,50.420000],[48.770000,49.201122,53.490000],[50.370000,50.703776,54.000000],[52.590000,53.074694,55.400000],[53.960000,54.354184,57.970000],[56.690000,57.262449,60.700000],[58.190000,58.522245,60.680000],[61.580000,62.206122,65.940000],[63.900000,64.509388,67.520000],[66.040000,66.917857,75.170000],[69.300000,70.119388,73.660000],[72.810000,73.526122,75.400000],[76.440000,77.305000,80.750000]]}
{"type":"segment_tree_bottomup_mul4", "timings":[[5.500000,5.522551,8.420000],[8.000000,8.038469,9.580000],[7.670000,7.695918,9.730000],[6.000000,6.012857,8.160000],[8.700000,8.777857,9.710000],[8.270000,8.303571,9.620000],[6.600000,6.675816,7.680000],[8.950000,9.011735,11.070000],[8.640000,8.716122,10.800000],[7.300000,7.309286,8.190000],[9.890000,9.968265,11.690000],[9.840000,9.913673,10.940000],[8.600000,8.624592,10.070000],[11.020000,11.126429,13.750000],[10.800000,10.873367,13.850000],[9.400000,9.453265,12.270000],[11.500000,11.535408,14.130000],[12.100000,12.242551,14.650000],[10.500000,10.523367,11.590000],[12.990000,13.124184,14.760000],[13.200000,13.281020,15.820000],[12.100000,12.207245,14.100000],[14.240000,14.488265,15.240000],[14.750000,14.814388,16.190000],[13.690000,13.757245,15.420000],[15.800000,15.867653,17.240000],[16.260000,16.328163,17.910000],[15.000000,15.023776,16.400000],[16.900000,16.918776,17.710000],[17.492347,17.520000,18.180000],[16.300000,16.307755,17.320000],[18.460000,18.524286,18.990000],[18.880000,18.931939,20.050000],[18.200000,18.225408,18.710000],[20.660000,20.723163,21.800000],[20.900000,20.930510,21.710000],[20.840000,20.973061,23.500000],[23.640000,23.781327,26.540000],[23.810000,23.959286,26.840000],[24.300000,24.495510,27.210000],[26.900000,26.995918,28.590000],[28.320000,28.459592,29.600000],[29.170000,29.303776,32.030000],[31.830000,31.985816,35.300000],[33.450000,33.611020,36.840000],[36.000000,36.412143,39.680000],[37.400000,37.554184,40.330000],[39.510000,39.773776,42.140000],[40.300000,40.420510,41.020000],[41.700000,41.822755,43.430000],[43.300000,43.443367,45.390000],[44.700000,44.992347,48.640000],[46.860000,47.094184,50.830000],[48.340000,48.632653,53.610000],[49.770000,49.985204,53.360000],[51.560000,51.971735,55.920000],[53.700000,54.358980,59.100000],[55.400000,55.827551,58.740000],[58.220000,58.924796,61.240000],[60.070000,60.919286,64.690000],[63.590000,64.405510,68.650000],[65.510000,66.396327,69.860000],[67.560000,68.554898,72.920000],[71.710000,72.616224,79.060000],[73.530000,74.382041,77.510000],[77.490000,78.244286,80.570000],[81.460000,82.804082,89.680000]]}
{"type":"segment_tree_bottomup_mul8", "timings":[[5.500000,5.508469,8.450000],[8.000000,8.008265,8.140000],[7.690000,7.704592,8.090000],[6.000000,6.008469,6.640000],[8.700000,8.746122,10.810000],[8.200000,8.281020,9.580000],[6.610000,6.684796,6.750000],[8.940000,8.998673,9.690000],[8.660000,8.716633,9.360000],[7.300000,7.315102,8.190000],[9.920000,10.099286,12.230000],[10.000000,10.081633,12.280000],[8.600000,8.627857,11.760000],[11.040000,11.139286,13.010000],[10.800000,10.859694,13.410000],[9.400000,9.424286,13.930000],[11.510000,11.630102,14.530000],[12.120000,12.184694,14.170000],[10.400000,10.444796,12.390000],[13.000000,13.091327,15.050000],[13.200000,13.316429,14.550000],[12.271327,12.300000,13.970000],[14.200000,14.523061,17.350000],[14.700000,14.817449,18.460000],[13.700000,13.806633,15.710000],[15.800000,15.896633,19.690000],[16.210000,16.297857,17.730000],[15.000000,15.045102,17.640000],[16.900000,16.938980,18.060000],[17.300000,17.429184,18.730000],[16.300000,16.330714,18.540000],[18.460000,18.530204,19.240000],[18.910000,19.071633,20.550000],[18.100000,18.206531,19.560000],[20.700000,20.731429,22.060000],[20.800000,20.848265,23.200000],[20.700000,20.901224,21.270000],[23.300000,23.377551,23.570000],[23.920000,24.045612,25.430000],[24.300000,24.363061,25.680000],[27.000000,27.152755,27.850000],[28.300000,28.480714,31.280000],[29.400000,29.569592,32.330000],[31.810000,31.972959,34.630000],[33.680000,33.846122,36.730000],[36.100000,36.279184,40.450000],[38.120000,38.390612,41.610000],[40.700000,40.914082,44.260000],[43.250000,43.520306,46.810000],[44.500000,44.710510,48.170000],[46.480000,46.678469,50.120000],[47.810000,47.991531,50.500000],[50.000000,50.276531,52.440000],[51.170000,51.554694,55.120000],[53.230000,53.690408,57.210000],[57.400000,57.857347,61.680000],[57.140000,57.707755,61.850000],[60.130000,61.096735,65.600000],[62.620000,63.258367,66.160000],[64.340000,65.044898,70.190000],[68.360000,69.305000,74.720000],[69.340000,70.197653,81.130000],[73.060000,74.398367,80.670000],[76.480000,77.288776,81.290000],[79.420000,80.696633,85.920000],[81.540000,82.816735,87.970000],[87.000000,88.631429,93.640000]]}
{"type":"segment_tree_bottomup_branchy", "timings":[[23.700000,23.915714,26.650000],[24.900000,25.091429,27.870000],[23.950000,24.171020,27.860000],[25.040000,25.263673,29.220000],[27.700000,27.913163,30.580000],[27.310000,27.506327,30.600000],[29.380000,29.580714,34.040000],[30.120000,30.340714,33.480000],[30.890000,31.136122,35.140000],[30.760000,31.039592,34.080000],[31.460000,31.668367,33.640000],[32.400000,32.724592,35.160000],[32.950000,33.146837,34.250000],[34.600000,34.856020,35.850000],[34.700000,34.976429,37.120000],[35.210000,35.427347,38.660000],[36.820000,37.027755,38.340000],[37.650000,37.953878,42.750000],[38.280000,38.566020,41.820000],[39.140000,39.430306,42.760000],[39.100000,39.457245,42.590000],[39.810000,40.108673,43.270000],[40.900000,41.246122,44.060000],[41.400000,41.903980,44.910000],[43.000000,43.234490,46.200000],[43.840000,44.053163,46.440000],[44.670000,44.908163,47.860000],[44.630000,45.025204,47.610000],[46.050000,46.288776,47.900000],[46.340000,46.628878,48.390000],[47.660000,47.968061,50.860000],[48.450000,48.798980,52.300000],[49.370000,49.748061,53.490000],[49.980000,50.341327,53.470000],[49.760000,50.183163,53.600000],[51.590000,52.027245,57.480000],[52.190000,52.632959,56.370000],[52.470000,52.913571,55.770000],[53.910000,54.137347,57.410000],[54.520000,54.760102,57.130000],[55.320000,55.652755,59.110000],[55.120000,55.361735,57.060000],[56.880000,57.053265,60.240000],[57.650000,58.084898,62.650000],[57.510000,57.871633,61.150000],[58.010000,58.463367,62.280000],[60.020000,60.334184,64.020000],[60.240000,60.749184,64.390000],[60.930000,61.265204,63.520000],[61.370000,61.647347,64.800000],[62.580000,63.010510,65.430000],[62.740000,63.187347,65.740000],[64.710000,65.143469,69.160000],[65.030000,65.339490,68.050000],[66.250000,66.542143,67.840000],[65.980000,66.246837,68.790000],[67.980000,68.461224,71.170000],[68.040000,68.688878,72.730000],[69.580000,69.889388,72.610000],[70.490000,71.028673,74.660000],[70.110000,70.735408,73.940000],[72.280000,72.600204,76.830000],[72.050000,72.666735,75.030000],[74.130000,74.758061,79.600000],[74.130000,74.706837,81.760000],[75.790000,76.341224,78.340000],[77.590000,78.061939,81.380000]]}
{"type":"segment_tree_bottomup_branchfree", "timings":[[5.200000,5.288163,8.950000],[7.640000,7.709286,8.830000],[7.370000,7.408980,8.140000],[6.000000,6.018061,7.270000],[8.220000,8.244286,8.640000],[7.860000,7.899694,9.370000],[6.600000,6.633980,6.920000],[9.410000,9.492857,11.310000],[8.480000,8.507449,9.810000],[7.240000,7.290000,7.890000],[9.830000,9.885816,12.270000],[9.500000,9.565102,10.300000],[8.400000,8.435204,9.200000],[10.630000,10.683469,12.140000],[10.430000,10.494082,10.600000],[9.300000,9.327755,10.660000],[11.800000,11.873367,15.040000],[11.700000,11.898776,13.760000],[10.500000,10.538673,12.870000],[13.500000,13.644082,15.580000],[12.990000,13.107347,17.380000],[12.100000,12.141020,14.890000],[14.300000,14.422653,16.810000],[14.600000,14.639286,16.980000],[13.500000,13.612245,16.580000],[15.700000,15.828878,18.840000],[15.740000,15.853776,18.400000],[14.890000,14.958980,17.710000],[16.700000,16.812551,19.260000],[17.100000,17.168061,20.070000],[16.200000,16.290204,19.360000],[18.100000,18.156735,20.820000],[18.400000,18.475408,20.650000],[18.000000,18.101327,20.060000],[19.900000,20.023163,22.000000],[20.780000,20.840612,22.780000],[20.700000,20.778878,22.740000],[22.800000,22.901327,24.300000],[23.610000,23.737449,25.330000],[24.000000,24.061837,26.100000],[27.100000,27.197755,29.070000],[28.820000,28.926224,29.740000],[28.800000,28.938878,30.480000],[32.000000,32.210918,35.370000],[33.800000,34.000102,36.730000],[35.460000,35.666531,38.950000],[38.700000,38.946837,42.500000],[41.000000,41.230204,45.060000],[43.200000,43.473367,47.180000],[46.300000,46.537959,49.950000],[49.200000,49.450510,50.910000],[52.190000,52.562755,54.780000],[55.450000,55.908265,58.390000],[60.150000,61.413265,64.490000],[62.220000,62.985102,67.840000],[66.420000,67.213878,72.710000],[69.990000,70.970612,76.910000],[74.420000,75.903367,83.090000],[80.110000,81.520714,86.330000],[84.410000,86.315000,92.120000],[92.000000,93.565306,101.900000],[97.500000,100.177653,105.540000],[105.650000,107.439898,115.360000],[112.030000,114.136531,119.960000],[122.630000,125.048163,134.820000],[129.870000,132.972449,143.900000],[136.980000,138.812551,143.960000]]}
{"type":"segment_tree_bottomup_leftsum_div8", "timings":[[5.200000,5.226224,7.500000],[7.580000,7.618673,8.900000],[7.360000,7.421429,8.510000],[5.820000,5.894694,7.730000],[8.130000,8.333061,9.430000],[7.810000,7.958980,8.800000],[6.410000,6.501939,7.700000],[8.380000,8.455102,9.380000],[8.380000,8.509286,8.700000],[7.000000,7.004286,7.310000],[9.210000,9.270510,9.680000],[10.010000,10.217755,11.010000],[7.900000,7.946327,8.920000],[9.840000,9.984388,10.630000],[9.800000,9.902653,10.020000],[8.680000,8.713571,9.690000],[11.100000,11.166837,11.690000],[10.900000,10.993776,11.980000],[9.700000,9.764286,10.510000],[11.920000,12.067143,12.810000],[12.070000,12.117041,12.920000],[11.100000,11.223265,12.710000],[13.000000,13.022959,14.460000],[13.400000,13.427347,14.490000],[12.400000,12.579592,15.380000],[14.230000,14.368673,16.800000],[14.800000,14.861020,18.390000],[13.900000,14.054184,16.670000],[15.440000,15.543776,17.490000],[15.810000,15.910102,18.980000],[15.600000,15.687959,18.760000],[17.300000,17.441224,19.080000],[18.070000,18.198776,21.140000],[18.090000,18.268367,21.410000],[20.300000,20.476735,23.650000],[20.600000,20.753980,23.290000],[20.620000,20.834286,24.350000],[22.690000,22.851735,26.040000],[23.200000,23.439082,26.990000],[24.210000,24.405408,27.800000],[25.500000,25.722245,29.940000],[26.890000,27.178469,30.410000],[27.320000,27.625816,29.590000],[29.600000,29.802041,32.780000],[31.190000,31.351122,33.890000],[31.710000,31.870306,35.200000],[33.720000,33.896939,36.600000],[35.180000,35.302143,36.800000],[35.420000,35.698061,38.670000],[38.220000,38.423163,42.530000],[39.430000,39.737959,43.380000],[40.330000,40.698878,43.920000],[43.100000,43.474592,47.730000],[44.510000,44.931224,48.740000],[44.900000,45.213265,48.390000],[47.050000,47.388061,50.310000],[48.510000,48.940306,51.400000],[50.060000,50.557755,54.480000],[52.200000,52.564388,55.790000],[53.630000,53.897959,56.580000],[55.210000,55.815816,59.010000],[58.130000,58.677857,62.470000],[59.940000,60.246327,62.560000],[62.350000,62.965918,67.470000],[64.140000,64.863776,69.010000],[67.250000,67.955000,71.760000],[68.890000,69.639796,73.790000]]}
{"type":"segment_tree_bottomup_leftsum_div82", "timings":[[5.200000,5.278163,6.940000],[7.320000,7.411020,7.480000],[7.360000,7.396020,8.180000],[5.840000,5.904184,6.350000],[8.500000,8.510816,8.740000],[7.900000,7.981939,8.090000],[6.420000,6.472959,7.900000],[8.360000,8.444388,10.150000],[8.330000,8.477959,11.520000],[7.020000,7.101633,7.960000],[9.230000,9.292245,10.240000],[9.400000,9.489694,12.500000],[7.950000,8.020408,9.770000],[10.110000,10.252449,12.400000],[10.030000,10.140612,13.110000],[8.610000,8.948673,10.430000],[10.760000,10.984184,13.850000],[10.700000,10.761939,14.020000],[10.000000,10.066122,12.930000],[11.800000,11.887143,14.400000],[12.440000,12.536837,15.900000],[12.100000,12.190612,13.940000],[14.090000,14.129490,16.430000],[14.520000,14.610306,15.930000],[14.200000,14.221531,16.290000],[16.020000,16.205918,17.280000],[16.820000,16.843878,18.790000],[16.300000,16.338776,17.170000],[18.110000,18.220306,20.040000],[18.900000,19.030204,19.890000],[18.380000,18.474898,19.810000],[20.450000,20.808367,23.060000],[22.080000,22.360918,22.980000],[21.050000,21.146939,21.950000],[23.170000,23.434694,24.350000],[24.010000,24.181122,27.680000],[23.500000,23.680714,25.550000],[25.490000,25.663980,28.600000],[28.680000,28.914898,31.250000],[27.270000,27.576429,30.380000],[34.500000,34.757755,37.510000],[35.300000,35.613878,38.210000],[35.820000,36.155918,41.680000],[36.590000,36.921837,40.310000],[37.420000,37.979694,41.220000],[38.080000,38.298776,40.400000],[39.200000,39.576122,40.880000],[40.120000,40.444490,43.570000],[41.220000,41.580000,42.480000],[42.020000,42.366939,46.040000],[43.560000,44.023980,46.990000],[43.900000,44.230918,47.990000],[45.160000,45.568776,48.880000],[46.290000,46.432347,47.480000],[47.290000,47.520612,48.950000],[48.510000,48.696633,50.720000],[49.710000,50.072143,56.540000],[51.070000,52.106429,55.320000],[52.380000,52.615612,55.220000],[54.200000,54.433367,56.080000],[56.330000,56.832551,60.490000],[58.060000,58.314082,59.220000],[59.570000,59.958776,63.390000],[61.910000,62.427653,66.440000],[63.550000,63.868163,66.530000],[66.350000,66.767041,69.190000],[72.730000,78.344184,80.740000]]}

==> prefix_sums_paper copy/brachy_branchfree_switch_by_level_xor/update.txt <==
{"type":"fenwick_tree", "timings":[[6.100000,6.422653,7.500000],[6.940000,7.004082,7.300000],[7.830000,7.968367,9.370000],[7.222959,7.790000,8.670000],[7.180000,7.455612,10.210000],[8.310000,8.437755,10.610000],[7.040000,7.182755,9.240000],[7.430000,7.584286,10.030000],[7.400000,7.501327,11.000000],[7.270000,7.475612,9.310000],[8.330000,9.166327,9.970000],[8.400000,8.494490,10.160000],[8.418571,9.040000,9.100000],[8.000000,8.081122,11.180000],[8.030000,8.126633,10.520000],[8.010000,8.135918,11.630000],[9.900000,9.989796,12.700000],[9.400000,9.600000,9.995510],[8.710000,9.310000,9.945408],[8.930000,8.993061,11.190000],[10.021429,10.400000,10.430000],[10.096327,10.320000,11.210000],[10.990000,11.095816,11.770000],[12.400000,12.492347,13.410000],[12.800000,13.021531,15.850000],[14.200000,14.338163,15.300000],[14.700000,14.840612,15.760000],[11.750000,11.860000,13.030000],[11.490000,11.546837,13.540000],[11.900000,11.996939,13.350000],[11.600000,11.656531,12.870000],[12.677449,12.700000,13.140000],[12.100000,12.143265,12.980000],[12.600000,12.700000,13.080000],[13.800000,13.843673,15.500000],[12.830000,12.906531,13.390000],[14.000000,14.048571,15.220000],[15.400000,15.491327,16.580000],[16.060000,16.125612,16.930000],[16.740000,16.859286,17.940000],[17.800000,17.891224,18.780000],[18.600000,18.690000,18.718265],[18.730000,18.912857,21.500000],[20.190000,20.345816,22.980000],[20.670000,20.824184,23.990000],[20.800000,20.946837,23.980000],[23.100000,23.313571,26.120000],[23.770000,23.993469,27.210000],[24.300000,24.518673,27.970000],[26.300000,26.517653,30.080000],[27.170000,27.349898,30.720000],[28.600000,28.703776,30.520000],[30.370000,30.601429,34.070000],[30.770000,30.993469,34.650000],[32.200000,32.400918,36.520000],[33.800000,34.020204,37.770000],[35.200000,35.401224,38.720000],[36.210000,36.421020,37.810000],[38.490000,38.675918,42.830000],[39.890000,40.206633,44.160000],[40.910000,41.220714,45.530000],[43.120000,43.389184,46.480000],[45.900000,46.308367,50.380000],[47.680000,48.007551,50.610000],[49.790000,50.123469,55.770000],[51.400000,51.887347,57.570000],[54.150000,54.617041,56.690000]]}
{"type":"segment_tree_bottomup_branchfree", "timings":[[3.582755,3.600000,6.190000],[5.900000,6.125204,6.570000],[5.510000,5.588469,6.840000],[3.900000,3.922347,5.130000],[6.500000,6.606735,8.500000],[6.100000,6.117959,8.110000],[4.320000,4.399796,4.800000],[6.700000,6.771633,7.590000],[6.530000,6.613776,7.960000],[4.690000,4.726837,5.700000],[7.300000,7.378878,8.090000],[6.890408,6.900000,7.430000],[5.260000,5.300408,5.970000],[7.620000,7.699898,9.510000],[7.200000,7.282449,7.990000],[5.790000,5.815408,6.000000],[8.080000,8.101122,9.070000],[8.000000,8.071327,8.240000],[6.580000,6.683265,7.160000],[9.000000,9.019082,9.410000],[8.700000,8.767755,9.620000],[7.580000,7.586837,9.110000],[9.780000,9.808878,11.140000],[9.700000,9.754286,10.240000],[8.690000,8.708673,10.580000],[10.700000,10.726633,11.690000],[10.700000,10.752857,12.270000],[9.700000,9.701633,11.370000],[11.240000,11.308469,13.150000],[11.570000,11.630510,13.520000],[11.270000,11.312857,11.570000],[12.200000,12.275816,12.700000],[12.850000,12.926735,13.200000],[13.490000,13.543776,14.600000],[15.140000,15.221633,16.200000],[16.700000,16.779082,18.750000],[17.100000,17.240204,18.320000],[19.110000,19.241224,20.600000],[20.410000,20.525306,23.540000],[22.200000,22.311224,24.240000],[24.100000,24.251531,27.370000],[25.900000,26.081429,27.980000],[27.700000,27.878673,31.130000],[31.500000,31.619286,33.370000],[34.290000,34.416224,37.270000],[36.230000,36.403673,37.840000],[39.080000,39.192143,41.820000],[42.300000,42.534388,44.500000],[45.300000,45.476735,47.660000],[48.590000,48.799490,50.700000],[51.490000,52.082347,56.110000],[54.860000,55.145510,59.460000],[58.620000,59.087959,63.950000],[62.000000,62.495204,67.580000],[64.910000,65.268367,70.570000],[68.660000,69.091633,73.580000],[73.540000,74.091224,76.080000],[77.170000,77.786837,79.560000],[81.560000,82.266429,86.100000],[86.670000,87.474694,91.420000],[91.490000,92.396122,97.450000],[99.350000,100.611020,105.790000],[104.160000,105.472347,111.620000],[113.990000,115.680612,122.360000],[121.800000,123.911020,127.270000],[130.330000,132.409082,138.970000],[140.330000,143.358980,151.280000]]}
{"type":"segment_tree_bottomup_leftsum_div8", "timings":[[5.300000,5.316837,7.980000],[8.300000,8.386939,10.390000],[7.700000,7.760102,9.560000],[5.900000,5.925714,7.180000],[8.600000,8.709796,10.220000],[8.630000,8.719592,9.550000],[6.400000,6.488673,7.780000],[8.880000,8.913878,10.500000],[8.820000,8.911735,9.840000],[7.000000,7.008469,8.000000],[9.600000,9.653776,11.050000],[9.570000,9.629898,10.870000],[7.900000,7.939286,9.540000],[10.100000,10.128776,10.920000],[10.110000,10.208673,11.190000],[8.690000,8.703776,10.440000],[11.200000,11.288776,11.480000],[11.470000,11.540000,12.770000],[9.900000,10.000918,11.100000],[12.100000,12.122959,13.710000],[12.460000,12.515918,13.250000],[11.480000,11.519490,12.450000],[13.200000,13.347245,14.160000],[13.560000,13.619490,15.660000],[12.750000,12.823980,13.280000],[14.500000,14.532857,15.270000],[14.800000,14.813163,15.850000],[14.000000,14.116224,15.430000],[15.330000,15.446327,19.450000],[15.700000,15.751531,18.240000],[15.600000,15.662857,17.930000],[17.200000,17.291327,20.210000],[17.770000,17.831020,19.600000],[18.400000,18.489592,20.130000],[20.610000,20.724694,22.420000],[21.300000,21.466939,24.990000],[21.700000,21.839796,24.620000],[23.900000,24.079388,25.540000],[25.010000,25.241735,28.360000],[25.630000,25.887449,28.820000],[27.730000,27.958061,32.790000],[28.590000,28.793061,31.930000],[29.100000,29.337551,32.570000],[31.600000,31.863571,35.260000],[33.190000,33.413163,36.670000],[34.020000,34.358469,37.460000],[36.490000,36.836633,40.290000],[38.370000,38.631224,40.420000],[39.320000,39.720612,42.920000],[41.610000,42.008980,45.050000],[42.340000,42.637653,45.550000],[43.100000,43.458061,46.340000],[45.540000,45.836224,46.680000],[47.030000,47.453571,49.110000],[48.460000,48.745000,50.520000],[50.610000,51.082143,54.130000],[52.310000,52.695102,54.160000],[53.760000,54.086224,56.620000],[55.590000,55.986633,58.690000],[57.160000,57.754592,62.960000],[59.490000,59.998265,61.690000],[61.220000,61.766735,64.960000],[63.690000,64.240918,68.290000],[66.360000,67.009082,71.320000],[68.760000,69.154796,70.780000],[72.440000,73.065408,75.520000],[74.390000,75.044898,79.470000]]}
{"type":"segment_tree_bottomup_leftsum_div82", "timings":[[5.400000,5.437755,8.080000],[8.300000,8.367449,9.320000],[7.500000,7.527653,8.140000],[6.000000,6.014898,6.420000],[8.450000,8.543673,9.280000],[8.090000,8.106633,10.030000],[6.590000,6.619694,7.970000],[9.590000,9.615918,10.050000],[8.590000,8.607959,9.040000],[7.080000,7.104184,7.230000],[9.780000,9.798878,10.100000],[9.420000,9.493367,10.850000],[8.000000,8.007245,8.480000],[10.800000,10.828878,11.250000],[10.370000,10.433878,11.680000],[8.590000,8.601531,9.670000],[11.500000,11.649796,12.460000],[11.500000,11.549796,11.790000],[10.420000,10.513367,11.430000],[12.290000,12.304490,12.730000],[12.700000,12.714796,13.000000],[12.410000,12.498469,13.120000],[14.300000,14.448776,14.550000],[14.700000,14.791020,14.920000],[14.600000,14.638265,14.840000],[16.510000,16.639694,20.340000],[16.930000,17.023367,17.770000],[16.800000,16.900816,17.630000],[18.600000,18.685000,21.480000],[19.300000,19.338061,21.650000],[18.900000,18.987959,20.110000],[20.990000,21.269184,24.290000],[21.570000,21.766122,25.130000],[21.970000,22.145000,25.480000],[23.930000,24.168980,27.330000],[25.310000,25.581531,29.520000],[25.560000,26.094286,28.210000],[29.000000,29.267449,34.150000],[28.610000,28.821429,34.160000],[29.100000,29.252551,31.440000],[34.780000,35.019082,37.080000],[35.790000,35.956633,40.920000],[36.630000,36.903061,38.500000],[37.800000,38.161224,40.010000],[39.120000,39.768878,42.730000],[40.300000,41.096735,47.270000],[41.590000,42.576327,47.910000],[42.560000,43.623776,48.970000],[43.390000,44.527245,51.460000],[44.480000,45.484694,52.300000],[45.950000,46.998469,52.960000],[46.620000,47.609898,54.070000],[47.980000,48.982755,55.190000],[50.320000,51.147143,54.620000],[52.100000,53.861122,56.450000],[54.052347,54.200000,57.020000],[55.260000,56.817347,59.260000],[55.840000,56.733673,59.520000],[58.130000,59.239082,61.700000],[60.630000,61.867857,64.550000],[61.280000,61.886020,63.510000],[64.070000,65.073469,65.560000],[65.070000,65.812347,67.350000],[64.300000,64.655714,71.450000],[66.100000,66.572551,70.570000],[68.740000,69.376122,74.110000],[71.110000,71.742041,76.480000]]}

==> prefix_sums_paper copy/cache_usage_histograms/ft_blocked_64_holes_results.txt <==
1032 1058 1061 1060 1047 1066 1027 1008 1053 1053 1042 1027 1014 1026 1033 1010 1071 1015 1051 1056 993 986 998 1050 1049 1087 1018 1019 1030 997 979 1066 1060 1047 1099 1070 1049 1025 1010 1043 1104 1095 1066 1044 1065 1016 989 996 1064 1041 1016 1037 1042 981 961 1007 1078 1033 1073 1077 1074 1068 1029 1014


==> prefix_sums_paper copy/cache_usage_histograms/ft_blocked_64_results.txt <==
330 593 322 1119 334 564 310 2602 292 591 305 1093 272 608 283 2590 323 613 317 1101 295 601 307 3166 287 597 305 1129 275 586 291 3208 313 626 303 1156 282 633 311 2610 303 584 340 1117 308 622 317 2632 330 583 300 1086 302 596 312 3465 300 588 308 1151 306 581 319 3554

==> prefix_sums_paper copy/cache_usage_histograms/ft_holes_results.txt <==
829 787 766 816 754 827 786 770 805 793 787 779 709 648 625 656 689 630 676 682 645 724 672 707 660 650 650 677 662 689 699 650 690 698 696 720 676 731 655 658 675 683 722 692 678 681 685 680 678 695 670 668 652 665 635 661 675 659 714 706 649 625 647 635


==> prefix_sums_paper copy/cache_usage_histograms/ft_results.txt <==
11612 154 301 152 632 164 329 172 1167 135 293 145 595 167 284 133 2408 170 286 147 616 158 311 147 1270 159 343 182 629 165 335 182 4357 161 293 156 575 147 284 145 1178 132 306 154 625 154 298 161 2370 158 318 152 621 136 329 154 1215 151 315 152 621 155 319 167

==> prefix_sums_paper copy/cache_usage_histograms/st_bu_results.txt <==
697 666 734 707 731 744 690 731 699 741 688 728 700 718 667 722 711 701 720 719 683 709 685 718 727 702 731 725 724 714 677 706 676 719 709 710 709 654 713 669 727 699 704 741 714 730 679 738 703 709 669 740 676 738 744 688 709 681 701 721 674 695 705 684


==> prefix_sums_paper copy/cache_usage_histograms/st_td_results.txt <==
763 724 712 722 668 728 742 749 730 691 695 730 681 748 716 715 764 735 727 715 662 743 692 718 734 725 703 727 726 732 691 751 661 722 669 752 727 669 714 699 686 676 743 723 704 686 660 733 701 759 686 711 674 695 704 674 700 685 713 706 693 717 693 719


==> prefix_sums_paper copy/perf_counts.txt <==
{"type":"fenwick_tree_blocked_node64", "n":"251188643", "timings":[[0.080000,0.082625,0.090000]]}

 Performance counter stats for './perf ftb_64 build -i 60':

       24266061036      cycles
       23249495816      instructions              #    0.96  insn per cycle
        3222477347      branches
           4326156      branch-misses             #    0.13% of all branches
         162708842      cache-misses

       5.459342348 seconds time elapsed

       4.522123000 seconds user
       0.936439000 seconds sys


{"type":"fenwick_tree_blocked_node64", "n":"251188643", "timings":[[109.691000,109.794125,109.934000]]}

 Performance counter stats for './perf ftb_64 sum -i 60':

       43939979228      cycles
       28112766614      instructions              #    0.64  insn per cycle
        3693060658      branches
          45240266      branch-misses             #    1.23% of all branches
         390676573      cache-misses

       9.817137100 seconds time elapsed

       8.964929000 seconds user
       0.852088000 seconds sys


{"type":"fenwick_tree_blocked_node64", "n":"251188643", "timings":[[255.487000,256.309250,257.147000]]}

 Performance counter stats for './perf ftb_64 update -i 60':

       70064381233      cycles
       32719647122      instructions              #    0.47  insn per cycle
        3704133929      branches
          46793460      branch-misses             #    1.26% of all branches
         578102806      cache-misses

      15.732440460 seconds time elapsed

      14.796175000 seconds user
       0.936011000 seconds sys


{"type":"fenwick_tree_blocked_node256", "n":"251188643", "timings":[[0.080000,0.080000,0.080000]]}

 Performance counter stats for './perf ftb_256 build -i 60':

       23921120953      cycles
       23063680962      instructions              #    0.96  insn per cycle
        3240909612      branches
           5242586      branch-misses             #    0.16% of all branches
         125646989      cache-misses

       5.381627472 seconds time elapsed

       4.513922000 seconds user
       0.867600000 seconds sys


{"type":"fenwick_tree_blocked_node256", "n":"251188643", "timings":[[90.563000,91.013750,91.319000]]}

 Performance counter stats for './perf ftb_256 sum -i 60':

       40210753408      cycles
       27134370225      instructions              #    0.67  insn per cycle
        3671758334      branches
          46252974      branch-misses             #    1.26% of all branches
         261516666      cache-misses

       9.018955542 seconds time elapsed

       8.150968000 seconds user
       0.867890000 seconds sys


{"type":"fenwick_tree_blocked_node256", "n":"251188643", "timings":[[331.251000,332.490375,333.270000]]}

 Performance counter stats for './perf ftb_256 update -i 60':

       83279706719      cycles
       34881190404      instructions              #    0.42  insn per cycle
        3683154881      branches
          46054997      branch-misses             #    1.25% of all branches
         705272521      cache-misses

      18.644511226 seconds time elapsed

      17.800152000 seconds user
       0.844007000 seconds sys


{"type":"fenwick_tree_truncated_node64", "n":"251188643", "timings":[[0.084000,0.088250,0.090000]]}

 Performance counter stats for './perf ftt_64 build -i 60':

       23027945997      cycles
       22181532998      instructions              #    0.96  insn per cycle
        2728756187      branches
           6016056      branch-misses             #    0.22% of all branches
         107417067      cache-misses

       5.190470821 seconds time elapsed

       4.210670000 seconds user
       0.979690000 seconds sys


{"type":"fenwick_tree_truncated_node64", "n":"251188643", "timings":[[54.504000,54.931000,55.571000]]}

 Performance counter stats for './perf ftt_64 sum -i 60':

       32792695409      cycles
       25705373601      instructions              #    0.78  insn per cycle
        3278447438      branches
          46004772      branch-misses             #    1.40% of all branches
         186406264      cache-misses

       7.389228424 seconds time elapsed

       6.484959000 seconds user
       0.904133000 seconds sys


{"type":"fenwick_tree_truncated_node64", "n":"251188643", "timings":[[105.823000,106.513125,106.899000]]}

 Performance counter stats for './perf ftt_64 update -i 60':

       42011994533      cycles
       27165899183      instructions              #    0.65  insn per cycle
        3247192328      branches
          45736660      branch-misses             #    1.41% of all branches
         266156767      cache-misses

       9.487549766 seconds time elapsed

       8.523155000 seconds user
       0.963904000 seconds sys


{"type":"fenwick_tree_truncated_node256", "n":"251188643", "timings":[[0.090000,0.090000,0.090000]]}

 Performance counter stats for './perf ftt_256 build -i 60':

       23410285244      cycles
       22009425202      instructions              #    0.94  insn per cycle
        2740640806      branches
           4215216      branch-misses             #    0.15% of all branches
          78481194      cache-misses

       5.278867715 seconds time elapsed

       4.362256000 seconds user
       0.916474000 seconds sys


{"type":"fenwick_tree_truncated_node256", "n":"251188643", "timings":[[42.197000,42.301750,42.506000]]}

 Performance counter stats for './perf ftt_256 sum -i 60':

       30964588526      cycles
       25213676003      instructions              #    0.81  insn per cycle
        3251074383      branches
          47815267      branch-misses             #    1.47% of all branches
         113502035      cache-misses

       6.966885284 seconds time elapsed

       6.090444000 seconds user
       0.876351000 seconds sys


{"type":"fenwick_tree_truncated_node256", "n":"251188643", "timings":[[110.114000,110.824375,111.757000]]}

 Performance counter stats for './perf ftt_256 update -i 60':

       43171249194      cycles
       27077470013      instructions              #    0.63  insn per cycle
        3220553228      branches
          46941331      branch-misses             #    1.46% of all branches
         274672330      cache-misses

       9.723957612 seconds time elapsed

       8.787796000 seconds user
       0.935978000 seconds sys



==> prefix_sums_paper copy/perf_counts_fentree.txt <==
{"type":"fenwick_tree", "n":"251188643", "timings":[[0.090000,0.090000,0.090000]]}

 Performance counter stats for './perf ft build -i 60':

       26889711196      cycles
       25895489123      instructions              #    0.96  insn per cycle
        3181639757      branches
           4158422      branch-misses             #    0.13% of all branches
         266523815      cache-misses

       6.077952975 seconds time elapsed

       5.161544000 seconds user
       0.916274000 seconds sys


{"type":"fenwick_tree", "n":"251188643", "timings":[[0.090000,0.090000,0.090375]]}

 Performance counter stats for './perf ft build -i 60':

       26809258868      cycles
       25895534808      instructions              #    0.97  insn per cycle
        3181662136      branches
           4158100      branch-misses             #    0.13% of all branches
         266703064      cache-misses

       6.057126453 seconds time elapsed

       5.152269000 seconds user
       0.904047000 seconds sys


{"type":"fenwick_tree", "n":"251188643", "timings":[[72.729000,73.239500,73.614000]]}

 Performance counter stats for './perf ft sum -i 60':

       39993913875      cycles
       29499697104      instructions              #    0.74  insn per cycle
        3771567380      branches
          45693031      branch-misses             #    1.21% of all branches
         396292155      cache-misses

       8.982491224 seconds time elapsed

       8.117901000 seconds user
       0.864202000 seconds sys


{"type":"fenwick_tree", "n":"251188643", "timings":[[72.520000,73.169000,73.388000]]}

 Performance counter stats for './perf ft sum -i 60':

       39794739158      cycles
       29501360125      instructions              #    0.74  insn per cycle
        3772193461      branches
          45688349      branch-misses             #    1.21% of all branches
         398693950      cache-misses

       8.986169336 seconds time elapsed

       8.114110000 seconds user
       0.871797000 seconds sys


{"type":"fenwick_tree", "n":"251188643", "timings":[[103.693000,104.700500,105.068000]]}

 Performance counter stats for './perf ft update -i 60':

       45207899135      cycles
       31244300125      instructions              #    0.69  insn per cycle
        3820872713      branches
          45444548      branch-misses             #    1.19% of all branches
         404197936      cache-misses

      10.275020255 seconds time elapsed

       9.418779000 seconds user
       0.855889000 seconds sys


{"type":"fenwick_tree", "n":"251188643", "timings":[[103.210000,103.672625,104.371000]]}

 Performance counter stats for './perf ft update -i 60':

       45419618090      cycles
       31243889484      instructions              #    0.69  insn per cycle
        3820799922      branches
          45440153      branch-misses             #    1.19% of all branches
         399642501      cache-misses

      10.173987266 seconds time elapsed

       9.377643000 seconds user
       0.795800000 seconds sys



==> prefix_sums_paper copy/perf_counts_sts_64.txt <==
{"type":"segment_tree_simd_node64", "n":"251188643", "timings":[[0.081000,0.087625,0.090000]]}

 Performance counter stats for './perf sts_64 build -i 60':

       26850786910      cycles
       31488633594      instructions              #    1.17  insn per cycle
        5998902791      branches
          10581931      branch-misses             #    0.18% of all branches
         231543786      cache-misses

       6.027063602 seconds time elapsed

       5.041951000 seconds user
       0.984380000 seconds sys


{"type":"segment_tree_simd_node64", "n":"251188643", "timings":[[0.085000,0.087375,0.090000]]}

 Performance counter stats for './perf sts_64 build -i 60':

       26821594685      cycles
       31489382908      instructions              #    1.17  insn per cycle
        5999370337      branches
          10488266      branch-misses             #    0.17% of all branches
         231581609      cache-misses

       6.024640581 seconds time elapsed

       5.084434000 seconds user
       0.940080000 seconds sys


{"type":"segment_tree_simd_node64", "n":"251188643", "timings":[[42.958000,43.144125,43.562000]]}

 Performance counter stats for './perf sts_64 sum -i 60':

       34527366985      cycles
       32360871298      instructions              #    0.94  insn per cycle
        5999217317      branches
          10565917      branch-misses             #    0.18% of all branches
         305752401      cache-misses

       7.788410058 seconds time elapsed

       6.803856000 seconds user
       0.983979000 seconds sys


{"type":"segment_tree_simd_node64", "n":"251188643", "timings":[[42.423000,42.716625,42.966000]]}

 Performance counter stats for './perf sts_64 sum -i 60':

       34429968736      cycles
       32360824181      instructions              #    0.94  insn per cycle
        5999224762      branches
          10532651      branch-misses             #    0.18% of all branches
         305107108      cache-misses

       7.738642531 seconds time elapsed

       6.794626000 seconds user
       0.943809000 seconds sys


{"type":"segment_tree_simd_node64", "n":"251188643", "timings":[[156.911000,157.807125,158.324000]]}

 Performance counter stats for './perf sts_64 update -i 60':

       54936203504      cycles
       37938880722      instructions              #    0.69  insn per cycle
        6195903843      branches
          12346472      branch-misses             #    0.20% of all branches
         412738561      cache-misses

      12.357130286 seconds time elapsed

      11.412754000 seconds user
       0.944062000 seconds sys


{"type":"segment_tree_simd_node64", "n":"251188643", "timings":[[136.027000,136.557500,137.271000]]}

 Performance counter stats for './perf sts_64 update -i 60':

       51341789618      cycles
       37936020880      instructions              #    0.74  insn per cycle
        6195032597      branches
          12309585      branch-misses             #    0.20% of all branches
         411804796      cache-misses

      11.539587416 seconds time elapsed

      10.543166000 seconds user
       0.995921000 seconds sys

==> prefix_sums_paper copy/results_and/sum.txt <==
{"type":"segment_tree", "timings":[[5.800000,5.943673,7.410000],[8.200000,8.390714,10.290000],[8.200000,8.349694,10.280000],[6.500000,6.629082,7.820000],[9.150000,9.312653,10.880000],[8.980000,9.067755,10.950000],[7.090000,7.270714,8.840000],[9.790000,9.924184,11.540000],[8.930000,9.151633,10.380000],[7.770000,8.128980,9.410000],[10.140000,10.260510,11.550000],[10.330000,10.514286,12.180000],[8.770000,8.948265,10.760000],[12.680000,12.848878,14.760000],[10.800000,10.968061,12.370000],[9.600000,9.740102,11.220000],[12.130000,12.375102,14.050000],[12.200000,12.341327,13.770000],[10.740000,10.886735,12.340000],[12.800000,13.282347,15.000000],[13.100000,13.438469,15.380000],[11.600000,11.864286,13.350000],[13.340000,13.831531,15.770000],[15.300000,15.657755,17.350000],[13.800000,14.055306,16.240000],[16.540000,16.857653,18.790000],[17.300000,17.562755,19.880000],[17.540000,17.869388,20.310000],[19.540000,19.916224,22.420000],[20.410000,20.782653,22.980000],[20.410000,20.825306,23.120000],[22.090000,22.509286,24.660000],[23.380000,23.898571,26.640000],[23.830000,24.293776,26.630000],[26.010000,26.582041,29.150000],[27.430000,28.062551,30.830000],[27.800000,28.479082,31.180000],[29.700000,30.459082,33.090000],[31.600000,32.253061,35.180000],[31.610000,32.331224,35.370000],[34.320000,35.093367,38.020000],[39.520000,40.247653,43.870000],[40.290000,40.806224,45.080000],[41.720000,42.509898,45.930000],[43.150000,43.706224,47.320000],[44.030000,44.460816,48.170000],[46.150000,46.585714,49.970000],[48.000000,48.811531,52.700000],[50.130000,50.996531,54.990000],[51.890000,52.648265,56.640000],[53.800000,54.656020,58.570000],[55.900000,56.832041,60.470000],[58.480000,59.165714,62.860000],[61.190000,61.709082,65.320000],[62.810000,63.569796,66.840000],[65.100000,66.132041,69.990000],[67.600000,68.612245,72.540000],[69.810000,70.831224,75.010000],[72.460000,73.225306,77.020000],[74.930000,75.731020,80.370000],[77.050000,77.935102,81.930000],[80.260000,81.394184,85.490000],[82.590000,83.522653,87.180000],[85.580000,86.717857,91.660000],[88.300000,89.531939,93.900000],[90.800000,91.918878,96.310000],[94.300000,95.183163,99.260000]]}
{"type":"segment_tree_topdown_mixed", "timings":[[11.400000,11.541224,13.420000],[13.100000,13.291327,15.030000],[13.100000,13.278163,15.110000],[13.100000,13.281633,15.310000],[14.700000,14.895510,16.810000],[14.700000,14.894286,16.780000],[14.700000,14.903571,16.740000],[16.300000,16.525510,18.550000],[16.300000,16.502959,18.470000],[16.300000,16.522857,18.330000],[18.100000,18.287347,20.370000],[18.100000,18.375204,20.440000],[18.200000,18.433571,20.580000],[19.900000,20.083061,22.380000],[19.900000,20.170612,22.210000],[20.000000,20.171633,22.370000],[21.690000,21.889082,24.170000],[21.700000,21.906327,24.310000],[21.780000,21.975918,24.000000],[23.600000,23.810714,25.650000],[23.700000,23.907551,25.540000],[23.800000,23.946020,26.030000],[25.600000,25.776327,27.820000],[26.500000,26.814082,29.230000],[27.500000,27.734082,30.630000],[31.000000,31.210306,33.900000],[34.500000,34.787143,37.810000],[36.710000,37.220000,40.110000],[40.500000,40.823878,44.100000],[41.700000,42.155408,44.920000],[42.610000,43.024592,46.230000],[44.970000,45.480000,48.450000],[45.900000,46.372653,49.410000],[47.020000,47.587041,50.520000],[49.620000,50.181429,53.540000],[50.780000,51.173878,54.580000],[51.680000,51.980918,55.470000],[54.480000,54.852959,58.580000],[55.480000,55.859082,59.490000],[56.960000,57.590000,61.340000],[60.000000,60.632653,64.270000],[61.640000,62.315816,66.610000],[64.010000,64.761531,68.850000],[75.990000,76.951429,82.580000],[76.190000,77.514796,82.930000],[78.370000,78.970102,85.830000],[78.640000,79.202551,84.860000],[80.640000,81.930510,87.700000],[80.700000,81.749694,88.330000],[83.070000,84.147041,90.460000],[83.500000,83.965816,89.070000],[75.390000,77.099184,81.040000],[77.350000,80.275816,86.170000],[78.540000,79.985510,85.720000],[79.410000,79.967449,85.450000],[81.870000,82.715204,88.120000],[83.300000,83.941020,90.260000],[84.510000,85.576429,90.510000],[87.190000,87.713673,93.360000],[88.890000,89.752245,95.870000],[90.060000,90.553469,95.080000],[93.530000,94.416327,100.510000],[95.000000,96.477959,102.420000],[96.120000,96.838163,102.620000],[100.750000,101.222959,106.710000],[108.400000,109.490714,115.940000],[103.860000,104.365102,110.320000]]}
{"type":"segment_tree_bottomup_mixed", "timings":[[5.800000,5.893878,7.340000],[8.800000,8.848265,10.270000],[8.070000,8.213776,9.760000],[6.600000,6.714490,8.070000],[9.600000,9.817653,11.160000],[9.100000,9.203980,10.860000],[7.400000,7.551531,8.860000],[9.700000,9.864898,11.420000],[9.500000,9.625918,11.490000],[8.090000,8.195408,9.840000],[11.090000,11.369592,12.640000],[10.530000,10.697857,12.400000],[9.290000,9.506735,11.040000],[12.000000,12.115306,13.720000],[11.500000,11.633673,13.360000],[10.290000,10.453163,12.240000],[13.110000,13.747959,15.740000],[13.000000,13.280000,15.430000],[11.530000,11.754898,13.650000],[15.250000,15.504898,17.760000],[13.910000,14.170612,15.860000],[12.800000,13.079082,15.070000],[15.510000,15.814592,17.950000],[16.000000,16.178469,17.960000],[15.180000,15.492551,17.160000],[17.800000,18.150714,20.410000],[18.490000,18.756531,21.290000],[17.700000,17.976531,20.000000],[19.900000,20.216122,22.590000],[20.500000,20.812857,23.140000],[20.000000,20.289082,22.340000],[21.910000,22.153163,24.410000],[22.740000,23.088367,25.290000],[22.800000,23.095102,25.260000],[24.860000,25.166327,27.740000],[26.150000,26.421735,28.940000],[26.200000,26.552959,28.720000],[28.500000,28.979388,31.080000],[29.200000,29.610510,32.120000],[29.420000,30.030102,32.610000],[32.280000,32.660306,35.770000],[33.500000,34.141122,36.930000],[35.020000,35.535612,38.360000],[38.180000,38.945714,41.540000],[40.800000,41.345510,44.050000],[43.420000,44.035510,46.220000],[47.830000,48.379184,50.900000],[50.940000,51.551735,54.300000],[54.000000,54.832653,57.760000],[58.940000,59.845918,63.350000],[63.200000,64.090612,67.640000],[68.010000,69.024286,73.240000],[79.700000,81.056224,87.180000],[81.080000,83.597653,89.580000],[73.180000,74.108265,80.080000],[74.280000,74.855714,81.480000],[75.380000,76.166531,81.990000],[84.360000,86.148776,95.650000],[86.310000,88.064082,94.850000],[87.380000,88.492143,93.500000],[80.160000,81.165306,88.100000],[89.690000,92.091633,99.460000],[90.930000,92.466939,99.390000],[84.680000,85.327143,91.490000],[86.230000,87.553061,93.970000],[94.580000,97.502245,104.900000],[90.290000,91.266327,97.840000]]}
{"type":"segment_tree_topdown_branchy", "timings":[[27.210000,27.774592,30.320000],[22.700000,23.530102,24.640000],[24.347653,24.410000,26.450000],[27.340000,27.846327,30.540000],[25.800000,26.522449,29.490000],[27.170000,27.477245,30.200000],[28.200000,28.724796,32.380000],[29.200000,29.543878,31.990000],[30.200000,30.954082,34.860000],[36.810000,37.290000,40.730000],[31.980000,32.605000,36.440000],[38.790000,39.169388,42.520000],[40.320000,40.658980,43.940000],[38.910000,41.675204,43.350000],[40.640000,43.359898,44.910000],[43.070000,43.638469,47.250000],[37.900000,38.584184,42.540000],[46.330000,46.762653,50.470000],[39.900000,40.420918,44.950000],[41.165102,41.200000,45.250000],[41.840000,42.631939,46.970000],[42.900000,43.529898,46.880000],[43.600000,44.494184,48.910000],[44.940000,45.066735,49.010000],[53.600000,54.234082,59.040000],[54.800000,55.537857,60.060000],[47.560000,48.853367,54.320000],[54.000000,55.401939,59.600000],[55.730000,56.271122,60.770000],[59.390000,59.813980,62.880000],[51.810102,52.800000,56.620000],[52.330000,54.288571,57.180000],[53.798571,54.730000,56.070000],[60.350000,63.260510,67.190000],[64.850000,65.313673,70.380000],[64.590000,65.628163,70.820000],[67.170000,68.067449,73.680000],[58.100000,60.321327,62.910000],[59.961633,60.560000,65.090000],[66.730000,68.993265,73.410000],[71.420000,72.274592,77.990000],[61.830000,62.991531,69.700000],[63.268980,63.270000,67.700000],[63.700000,64.867551,70.480000],[73.400000,74.244592,80.070000],[77.090000,78.028878,83.960000],[77.240000,79.359898,83.930000],[68.080000,69.201735,75.640000],[80.490000,81.067959,87.760000],[69.990000,71.038061,77.140000],[79.960000,83.694898,87.400000],[72.420000,73.617143,80.680000],[74.190000,74.356735,80.030000],[74.830000,76.175918,82.790000],[87.450000,88.280816,95.290000],[87.830000,89.800816,95.190000],[90.320000,90.586837,96.740000],[88.700000,89.819388,96.130000],[92.850000,93.654796,100.690000],[83.520000,85.034898,91.760000],[85.880000,86.304082,90.740000],[96.070000,97.028265,103.630000],[89.440000,89.970408,95.630000],[100.480000,101.120306,107.670000],[93.520000,94.058469,99.490000],[104.160000,105.425000,112.150000],[104.804184,105.380000,110.910000]]}
{"type":"segment_tree_topdown_branchless", "timings":[[8.983673,9.600000,10.740000],[12.020000,13.000000,13.236020],[10.000000,10.130204,11.990000],[10.130816,13.000000,15.530000],[14.600000,14.780306,17.060000],[11.070000,11.281735,15.050000],[11.100000,12.006429,13.300000],[12.200000,12.482041,14.710000],[16.300000,16.616633,18.940000],[16.300000,16.537755,18.930000],[13.600000,18.305612,20.710000],[18.080000,18.353367,20.970000],[13.800000,18.277551,21.140000],[15.100000,15.167347,17.570000],[15.100000,15.412653,17.510000],[15.130000,15.399898,17.570000],[21.600000,22.014898,24.830000],[16.400000,16.763265,19.100000],[21.700000,21.924592,24.990000],[17.900000,18.279694,21.230000],[18.100000,18.415000,21.170000],[18.300000,18.618163,21.490000],[19.490000,19.758878,22.470000],[25.890000,26.363776,29.680000],[21.600000,27.871939,31.090000],[25.500000,25.842959,29.120000],[27.900000,34.307041,38.060000],[30.600000,30.950612,33.820000],[33.780000,40.510102,43.890000],[35.100000,35.400918,38.410000],[35.900000,36.220306,39.240000],[44.510000,44.894898,48.890000],[45.560000,46.027551,49.760000],[40.000000,47.168980,50.610000],[49.280000,49.645000,53.840000],[50.420000,50.847653,54.500000],[51.320000,51.741633,55.900000],[47.527449,53.900000,58.930000],[48.140000,56.148367,59.920000],[49.440000,50.036020,53.430000],[52.200000,59.997041,64.890000],[54.513061,61.240000,66.970000],[56.690000,64.323469,69.990000],[61.380000,69.578163,75.020000],[64.420000,65.128265,70.440000],[68.690000,69.464184,74.640000],[73.810000,82.097347,88.090000],[85.550000,86.456020,91.430000],[89.210000,89.836224,94.870000],[87.890000,88.582245,93.780000],[92.390000,93.456429,99.020000],[96.160000,105.010204,110.490000],[102.060000,110.635918,117.780000],[113.770000,114.704592,120.660000],[117.860000,119.191122,125.990000],[118.142755,124.510000,133.540000],[122.270000,123.112959,128.500000],[133.770000,134.575714,140.950000],[140.890000,141.520612,148.790000],[146.220000,147.756224,155.710000],[151.210000,152.193673,159.030000],[158.930000,159.863673,166.810000],[158.740000,167.187245,174.290000],[164.530000,165.696531,173.410000],[173.880000,174.929796,183.330000],[191.010000,192.893469,200.520000],[188.950000,190.608265,197.370000]]}
{"type":"segment_tree_bottomup_branchy_leftsum", "timings":[[24.420000,24.950000,27.480000],[25.400000,26.007449,28.600000],[27.100000,27.741020,30.460000],[28.410000,29.236020,32.040000],[29.230000,30.119796,32.810000],[30.150000,31.029898,33.870000],[30.890000,31.689592,34.420000],[36.650000,37.696327,40.740000],[37.890000,38.867449,42.740000],[38.700000,39.701939,43.030000],[35.010000,35.845102,38.870000],[40.490000,41.374286,44.970000],[41.350000,42.256939,45.830000],[42.800000,43.614592,47.400000],[43.400000,44.353571,48.100000],[44.300000,45.293776,49.160000],[39.080000,39.887245,43.120000],[46.340000,47.487347,51.040000],[47.120000,48.294796,51.980000],[48.560000,50.263265,53.430000],[49.660000,50.842041,55.260000],[50.510000,51.656735,55.620000],[51.190000,52.350102,56.230000],[45.000000,46.053673,49.520000],[45.770000,46.876224,50.350000],[54.070000,55.186531,59.650000],[55.150000,56.507653,60.800000],[55.970000,57.475714,61.370000],[48.990000,50.032143,53.780000],[50.000000,51.294184,55.200000],[50.670000,51.915102,56.170000],[60.310000,61.757857,66.750000],[60.980000,62.439796,67.380000],[61.880000,63.142041,68.100000],[62.920000,64.385000,68.920000],[54.960000,56.176224,60.840000],[56.070000,57.560000,62.380000],[65.990000,67.574184,72.540000],[66.950000,68.568980,73.760000],[67.860000,69.433367,74.770000],[59.010000,60.446122,64.940000],[60.470000,61.639286,66.390000],[60.990000,62.157959,67.050000],[72.150000,73.792347,79.390000],[62.430000,64.099082,69.760000],[63.410000,65.025408,70.030000],[64.420000,66.347449,70.610000],[64.950000,66.588367,72.280000],[65.810000,67.061429,71.970000],[77.780000,79.377551,85.730000],[79.340000,81.590510,88.030000],[68.870000,70.488469,76.530000],[81.240000,83.316735,89.990000],[82.290000,84.046633,90.770000],[83.070000,86.007755,93.540000],[73.270000,75.270816,81.030000],[74.510000,76.306939,82.380000],[86.040000,87.756122,94.850000],[76.960000,78.874082,85.750000],[88.910000,90.955918,98.480000],[79.530000,81.258367,87.420000],[81.190000,83.070918,88.320000],[82.700000,84.596735,89.820000],[84.710000,86.329592,91.480000],[86.910000,88.487857,93.640000],[88.670000,90.779082,96.720000],[99.120000,101.222347,109.130000]]}
{"type":"segment_tree_bottomup_branchy", "timings":[[26.460000,26.953980,29.490000],[25.090000,25.683776,28.190000],[28.740000,29.166122,32.280000],[28.020000,28.487347,31.590000],[30.790000,31.368776,32.750000],[30.865102,31.800000,33.590000],[31.650000,32.109388,35.410000],[32.752245,33.480000,35.890000],[34.300000,34.643163,37.930000],[34.900000,35.382755,38.340000],[35.373878,35.900000,38.880000],[36.780000,37.005510,40.110000],[36.900000,37.387857,40.930000],[38.390000,39.180510,42.460000],[38.430000,39.892449,44.070000],[39.940000,40.667959,44.340000],[40.900000,40.911020,44.830000],[41.770000,42.314388,46.400000],[41.540000,42.090612,45.550000],[43.460000,43.860306,47.600000],[43.840000,44.727245,48.040000],[44.845204,45.200000,48.640000],[45.160000,46.430204,50.450000],[47.000000,47.431633,51.490000],[47.730000,48.429694,51.910000],[48.600000,49.359490,53.100000],[49.500000,49.645612,53.740000],[49.270000,51.230000,55.640000],[51.150000,51.213980,55.720000],[51.460000,52.890816,57.690000],[52.363367,52.860000,56.700000],[52.660000,53.337041,58.170000],[53.620000,55.258367,59.950000],[54.400000,55.610102,60.920000],[56.320000,56.779082,61.680000],[56.140000,57.943878,63.350000],[57.960000,58.075102,63.450000],[58.840000,59.717959,65.450000],[59.230000,59.697143,64.860000],[59.650000,60.215918,66.240000],[60.990918,61.410000,66.510000],[61.170000,62.349796,67.740000],[63.100000,63.535204,68.640000],[63.940000,64.584082,68.810000],[63.780000,65.799694,71.610000],[65.670000,66.388469,71.640000],[65.970000,66.582041,71.970000],[67.550000,67.550102,73.050000],[68.290000,68.752551,74.130000],[68.110000,69.791837,75.170000],[70.290000,70.668673,76.220000],[71.000000,72.097857,76.420000],[70.750000,71.401633,77.350000],[72.430306,73.040000,77.950000],[73.140000,74.238673,79.030000],[74.920000,75.399796,80.360000],[74.850000,76.618061,82.750000],[76.920000,77.157143,82.200000],[78.180000,78.936633,83.770000],[78.828061,78.830000,84.770000],[80.530000,81.231531,86.440000],[81.240000,81.730000,87.190000],[83.520000,83.701122,89.640000],[84.540000,85.359796,90.570000],[86.340000,87.483673,94.050000],[88.520000,89.175204,94.780000],[90.580000,91.055102,95.780000]]}
{"type":"segment_tree_bottomup_branchless_leftsum", "timings":[[5.800000,5.941939,7.510000],[8.300000,8.559694,10.170000],[8.130000,8.358673,10.140000],[6.600000,6.768367,8.470000],[9.300000,9.521122,11.160000],[8.820000,9.059082,10.790000],[7.300000,7.448367,8.900000],[9.800000,9.966735,11.770000],[9.320000,9.601837,11.210000],[7.900000,8.032245,9.490000],[10.460000,10.768776,12.550000],[10.240000,10.537653,12.520000],[8.750000,9.020306,10.900000],[11.100000,11.362143,13.350000],[11.210000,11.464082,13.170000],[9.800000,9.999490,11.510000],[12.180000,12.556429,14.530000],[12.600000,12.805408,14.680000],[11.090000,11.271837,13.110000],[13.700000,14.047347,16.080000],[13.600000,13.889592,15.800000],[12.100000,12.262551,14.160000],[14.000000,14.386939,16.530000],[14.800000,15.119388,17.240000],[14.100000,14.310510,16.130000],[16.800000,17.060408,19.250000],[18.500000,18.733980,20.890000],[18.400000,18.721531,20.840000],[20.200000,20.503878,22.710000],[22.000000,22.333878,24.430000],[21.980000,22.396837,24.630000],[23.500000,24.014082,26.290000],[25.500000,26.036429,28.540000],[26.610000,27.245306,29.890000],[29.000000,29.600204,32.080000],[31.200000,31.771429,34.370000],[33.000000,33.645408,36.350000],[35.390000,36.056327,38.770000],[36.900000,37.631633,40.760000],[37.850000,38.538980,41.280000],[40.400000,41.228571,44.090000],[41.810000,42.576837,45.550000],[43.530000,44.267143,47.260000],[47.260000,47.983673,51.230000],[49.800000,51.015408,54.420000],[52.400000,53.523061,57.520000],[57.100000,58.376429,62.480000],[61.300000,62.688878,66.610000],[65.240000,66.485816,70.640000],[70.100000,71.197347,75.240000],[75.200000,76.461735,80.470000],[78.790000,80.561020,85.280000],[84.500000,86.315204,91.280000],[89.760000,91.288265,96.450000],[94.090000,95.480714,100.340000],[99.870000,101.893163,107.010000],[105.410000,107.272347,113.160000],[110.720000,112.344694,117.740000],[115.710000,118.148571,124.300000],[121.310000,123.369592,128.510000],[127.150000,129.656531,135.280000],[133.680000,136.456531,142.730000],[140.750000,142.898776,149.550000],[146.350000,148.883061,155.480000],[155.040000,157.236531,163.720000],[163.090000,166.631735,174.880000],[170.840000,173.361327,180.570000]]}
{"type":"segment_tree_bottomup_branchless", "timings":[[5.800000,5.960510,7.470000],[8.500000,8.665306,9.920000],[8.200000,8.319694,9.820000],[6.600000,6.734388,8.520000],[9.300000,9.436327,10.970000],[8.790000,8.892755,10.550000],[7.300000,7.586735,9.040000],[9.740000,9.865918,11.290000],[9.320000,9.640204,11.440000],[8.030000,8.181735,9.660000],[10.900000,11.073980,12.470000],[10.700000,11.003163,12.920000],[9.300000,9.491429,11.250000],[12.000000,12.013673,13.420000],[11.760000,11.927143,13.610000],[10.400000,10.436633,12.340000],[13.052449,13.100000,15.080000],[12.760000,13.331531,15.380000],[11.580000,11.809388,13.850000],[15.010000,15.371531,17.220000],[14.300000,14.515612,16.520000],[12.960000,13.112449,14.970000],[15.490000,15.774082,17.740000],[16.040000,16.191224,17.950000],[14.900000,15.192551,17.250000],[17.710000,18.266122,20.580000],[18.480000,18.743061,20.700000],[17.800000,17.983163,20.020000],[19.930000,20.213980,22.420000],[20.500000,20.810918,22.810000],[19.900000,20.153265,22.580000],[21.890000,22.115816,24.180000],[22.720000,23.062653,25.220000],[22.710000,22.964184,24.800000],[24.700000,25.031122,27.590000],[25.910000,26.209388,28.150000],[25.940000,26.204796,28.220000],[28.400000,28.671327,30.890000],[29.200000,29.479388,31.640000],[29.440000,30.471122,34.080000],[32.010000,32.375918,34.680000],[33.400000,33.987143,37.120000],[33.700000,34.285816,36.890000],[37.740000,38.460204,41.260000],[40.700000,41.320816,44.330000],[43.200000,43.860306,46.560000],[47.200000,47.852755,50.750000],[50.820000,51.613673,54.500000],[54.130000,54.733163,57.930000],[58.930000,59.705612,62.820000],[63.460000,64.195408,67.710000],[67.400000,68.588776,71.580000],[73.180000,74.372449,78.480000],[77.670000,78.795000,83.130000],[82.510000,83.511837,87.390000],[88.050000,88.809082,93.820000],[93.130000,94.731122,99.800000],[98.400000,99.816633,104.690000],[105.320000,106.126327,110.600000],[110.960000,111.834898,118.080000],[114.270000,115.752041,121.450000],[122.560000,123.897551,130.910000],[127.570000,129.426735,135.220000],[136.190000,137.057143,143.630000],[143.750000,145.398776,151.490000],[149.690000,152.246020,159.100000],[158.190000,159.751735,165.800000]]}
{"type":"segment_tree_simd_node64", "timings":[[1.100000,1.205408,1.830000],[1.100000,1.193776,2.230000],[1.100000,1.193571,2.100000],[1.100000,1.214388,2.070000],[1.100000,1.192245,2.070000],[1.100000,1.204082,1.990000],[1.100000,1.201633,1.680000],[1.100000,1.190816,1.900000],[1.100000,1.192857,1.890000],[1.110000,1.203367,2.130000],[1.100000,1.191939,2.320000],[1.100000,1.192143,2.310000],[1.100000,1.192449,2.290000],[1.800000,1.876735,2.920000],[2.000000,2.112857,3.180000],[1.800000,1.882653,2.890000],[1.800000,1.873265,2.900000],[1.900000,2.011122,3.080000],[1.800000,1.867245,2.880000],[1.800000,1.871327,2.910000],[1.800000,1.877347,2.740000],[1.800000,1.880816,2.750000],[1.800000,1.935714,2.950000],[1.800000,1.916122,2.400000],[1.800000,1.954082,2.980000],[1.900000,1.967245,3.110000],[2.100000,2.199592,3.240000],[2.200000,2.293163,3.320000],[2.400000,2.523367,3.490000],[2.600000,2.673571,3.720000],[2.840000,2.950000,4.080000],[4.200000,4.300204,5.400000],[4.500000,4.567347,5.730000],[4.600000,4.683571,5.800000],[5.000000,5.080714,6.170000],[5.300000,5.327245,5.540000],[5.800000,5.834694,6.010000],[6.200000,6.323367,7.720000],[6.680000,6.780510,8.300000],[7.000000,7.152959,8.390000],[7.400000,7.491633,8.840000],[7.650000,7.753673,8.910000],[7.900000,8.050000,9.410000],[8.300000,8.471122,9.970000],[8.900000,9.045000,10.400000],[9.400000,9.568673,10.680000],[10.200000,10.489898,11.680000],[11.500000,11.682551,13.200000],[12.500000,12.722755,14.490000],[16.210000,16.444898,18.260000],[17.500000,17.685000,19.270000],[18.500000,18.692551,20.400000],[19.400000,19.696122,21.250000],[20.300000,20.526837,22.290000],[21.100000,21.260510,23.190000],[21.800000,21.934184,23.720000],[22.400000,22.628367,24.390000],[23.000000,23.323980,25.270000],[23.500000,23.688163,25.480000],[24.130000,24.380000,26.490000],[24.910000,25.188163,27.210000],[25.750000,25.977653,27.890000],[26.800000,26.993163,29.150000],[28.400000,28.612755,30.500000],[29.670000,29.978061,32.260000],[31.200000,31.525306,33.720000],[32.500000,32.993571,35.250000]]}
{"type":"segment_tree_simd_node256", "timings":[[0.400000,0.401429,0.520000],[1.230000,1.310918,2.240000],[1.200000,1.226429,1.560000],[1.200000,1.214388,1.490000],[1.230000,1.288673,1.910000],[1.200000,1.294898,2.320000],[1.200000,1.296122,1.730000],[1.200000,1.295816,1.960000],[1.200000,1.297245,2.100000],[1.200000,1.294082,2.020000],[1.200000,1.298061,2.480000],[1.200000,1.295102,2.230000],[1.200000,1.289184,2.190000],[1.200000,1.296429,1.730000],[1.200000,1.293469,2.400000],[1.200000,1.289490,2.090000],[1.210000,1.289184,1.860000],[1.200000,1.289286,1.820000],[1.200000,1.293367,2.300000],[1.210000,1.304082,2.270000],[1.200000,1.294388,2.250000],[1.200000,1.289592,2.190000],[1.200000,1.291020,2.080000],[1.200000,1.296122,2.370000],[1.200000,1.290000,2.310000],[2.000000,2.092041,3.390000],[2.100000,2.180714,3.390000],[2.110000,2.215102,3.360000],[2.270000,2.375816,3.580000],[2.210000,2.327041,3.240000],[2.400000,2.553673,3.830000],[2.500000,2.622245,3.570000],[2.830000,2.850612,4.010000],[3.010000,3.202449,4.600000],[3.200000,3.297449,4.580000],[3.600000,3.704796,4.760000],[3.900000,3.993878,5.220000],[4.200000,4.337653,5.750000],[4.600000,4.745510,5.910000],[4.920000,5.135714,6.250000],[5.310000,5.480714,6.710000],[5.600000,5.702143,7.050000],[5.800000,5.983776,7.390000],[6.090000,6.167449,7.580000],[6.300000,6.413163,7.680000],[6.600000,6.648265,7.130000],[7.000000,7.142245,8.600000],[7.700000,7.840918,9.240000],[8.300000,8.528469,9.810000],[12.000000,12.168061,13.710000],[13.100000,13.224694,14.780000],[14.100000,14.298673,15.600000],[15.000000,15.160306,16.850000],[15.790000,15.994388,17.860000],[16.600000,16.701939,18.240000],[17.200000,17.347959,18.990000],[17.760000,18.117245,20.220000],[18.300000,18.571633,20.310000],[18.720000,18.886633,20.660000],[19.100000,19.275816,20.990000],[19.430000,19.704082,21.560000],[19.800000,20.185306,22.090000],[20.100000,20.278776,22.040000],[20.400000,20.592041,22.100000],[20.800000,20.945510,22.760000],[21.160000,21.357143,23.300000],[21.500000,21.668980,23.490000]]}
{"type":"segment_tree_simd_node64_restricted", "timings":[[1.700000,1.786224,2.640000],[1.700000,1.772959,2.710000],[1.700000,1.781224,2.900000],[1.700000,1.769898,2.670000],[1.700000,1.767959,2.870000],[1.700000,1.773776,2.670000],[1.700000,1.780714,2.590000],[1.700000,1.791429,3.040000],[1.700000,1.773367,2.890000],[1.700000,1.774694,2.750000],[1.700000,1.835510,2.540000],[1.800000,1.872245,2.940000],[1.800000,1.964388,3.000000],[3.000000,3.163469,4.470000],[3.100000,3.209184,4.490000],[3.200000,3.301735,4.540000],[3.100000,3.271020,4.350000],[3.200000,3.285408,4.490000],[3.200000,3.308265,4.450000],[3.200000,3.338061,4.490000],[3.300000,3.478163,4.510000],[3.500000,3.636837,4.850000],[3.590000,3.719592,5.080000],[3.600000,3.777449,4.870000],[3.890000,4.005306,5.160000],[4.750000,4.897959,6.190000],[5.170000,5.331122,6.980000],[5.600000,5.762653,7.170000],[6.420000,6.583776,8.280000],[7.100000,7.190714,8.860000],[7.500000,7.645306,9.090000],[10.280000,10.495918,11.800000],[10.600000,10.752449,12.160000],[10.840000,11.082245,12.810000],[11.580000,11.710510,13.290000],[12.200000,12.387143,14.190000],[12.610000,12.864490,14.560000],[13.000000,13.210816,15.020000],[13.210000,13.435102,15.360000],[13.600000,13.780102,15.600000],[14.300000,14.527449,16.320000],[14.650000,14.801531,16.260000],[15.780000,15.893367,17.490000],[16.720000,16.940000,18.500000],[17.930000,18.127041,19.850000],[18.800000,19.004388,20.850000],[19.700000,19.895714,21.800000],[20.600000,20.761531,22.430000],[21.300000,21.496735,23.230000],[28.680000,28.830816,30.730000],[29.530000,29.751735,31.850000],[29.900000,30.122551,32.190000],[30.410000,30.650000,32.770000],[31.010000,31.200204,33.040000],[31.300000,31.499082,33.470000],[31.850000,32.151939,34.490000],[32.240000,32.420816,34.470000],[32.660000,32.882959,35.130000],[33.290000,33.511224,35.550000],[34.000000,34.190306,36.190000],[34.760000,35.008980,37.250000],[35.630000,36.137551,38.530000],[36.600000,36.887041,39.260000],[37.600000,38.076531,39.970000],[41.450000,41.742449,43.820000],[39.890000,40.249184,42.350000],[40.900000,41.206224,43.780000]]}
{"type":"segment_tree_simd_node256_restricted", "timings":[[0.700000,0.700816,0.810000],[1.500000,1.578061,2.420000],[1.500000,1.578980,2.500000],[1.520000,1.575816,2.480000],[1.500000,1.582041,2.380000],[1.500000,1.585510,2.820000],[1.520000,1.585306,2.380000],[1.500000,1.584592,2.250000],[1.500000,1.580612,2.370000],[1.500000,1.584286,2.420000],[1.500000,1.577959,2.860000],[1.600000,1.679286,2.590000],[1.600000,1.741224,2.540000],[1.700000,1.786837,2.750000],[1.700000,1.774082,2.610000],[1.700000,1.840816,2.990000],[1.720000,1.861837,3.130000],[1.800000,1.868265,2.620000],[1.800000,1.875714,2.330000],[1.800000,1.880714,2.940000],[1.820000,1.956633,3.000000],[2.000000,2.073061,3.060000],[2.100000,2.178673,3.230000],[2.100000,2.230204,3.190000],[2.200000,2.317449,3.280000],[3.300000,3.386224,4.520000],[3.860000,3.966531,5.430000],[4.400000,4.491939,5.980000],[5.030000,5.189490,6.590000],[5.800000,5.876531,7.190000],[6.340000,6.455000,7.690000],[6.600000,6.775408,8.040000],[6.900000,7.011735,8.370000],[7.200000,7.254286,8.600000],[7.700000,7.783469,9.230000],[8.300000,8.456429,9.940000],[8.810000,9.058571,10.640000],[9.200000,9.354796,10.570000],[9.530000,9.665204,10.920000],[9.850000,9.952857,11.200000],[10.200000,10.279388,11.600000],[10.500000,10.586224,11.890000],[11.000000,11.137857,12.530000],[11.600000,11.778469,13.260000],[12.640000,12.770918,14.210000],[13.700000,13.800918,15.310000],[14.700000,14.832449,16.520000],[15.780000,15.895204,17.370000],[16.600000,16.779898,18.780000],[20.790000,20.982449,22.430000],[21.400000,21.616122,23.220000],[22.000000,22.210612,24.090000],[22.790000,23.021531,24.680000],[23.200000,23.404286,25.110000],[23.890000,24.132449,25.820000],[24.500000,24.729796,26.570000],[25.140000,25.404184,27.520000],[25.790000,26.050612,27.910000],[26.210000,26.418980,27.910000],[26.700000,26.900102,28.810000],[27.200000,27.429286,29.490000],[27.610000,27.894592,29.910000],[28.310000,28.507857,30.710000],[28.810000,29.091633,31.470000],[29.670000,29.844184,31.670000],[30.700000,31.042041,33.110000],[32.120000,32.319388,34.000000]]}
{"type":"fenwick_tree.noholes", "timings":[[5.960000,6.200000,7.680000],[5.930000,6.218367,7.510000],[6.030000,6.305102,7.590000],[6.140000,6.336020,8.010000],[6.150000,6.371429,7.780000],[6.090000,6.225816,7.420000],[6.460000,6.710510,8.170000],[6.480000,6.733673,7.990000],[6.550000,6.768163,8.030000],[6.400000,6.614898,7.980000],[6.430000,6.878367,8.060000],[6.400000,6.892245,8.300000],[6.570000,6.832959,8.250000],[6.510000,6.739184,8.260000],[6.700000,6.920102,8.450000],[7.050000,7.216224,8.630000],[6.900000,7.072041,8.720000],[6.960000,7.162245,8.380000],[7.000000,7.225612,8.580000],[7.000000,7.199184,8.690000],[7.340000,7.589592,9.420000],[7.270000,7.503776,8.850000],[7.400000,7.595408,9.050000],[7.350000,7.596224,8.950000],[7.440000,7.726327,9.660000],[7.500000,7.706429,9.130000],[7.790000,7.965306,9.500000],[7.800000,8.115204,9.360000],[7.900000,8.099082,9.860000],[8.010000,8.252143,9.570000],[8.030000,8.255510,9.900000],[8.550000,8.754082,10.330000],[8.900000,9.040714,10.360000],[9.700000,9.782959,11.170000],[10.400000,10.471531,11.820000],[11.200000,11.372857,12.720000],[12.000000,12.134898,13.630000],[12.900000,13.150510,14.620000],[13.890000,14.053469,15.560000],[14.900000,15.231122,16.650000],[16.380000,16.746837,18.120000],[18.350000,18.678163,20.070000],[20.710000,21.054184,22.480000],[23.280000,23.622857,24.990000],[25.870000,26.212551,27.660000],[28.450000,28.809388,30.530000],[31.120000,31.475306,33.240000],[33.880000,34.207143,35.580000],[35.720000,36.158265,38.000000],[38.590000,39.059388,41.350000],[41.030000,41.476837,43.470000],[42.660000,43.022857,45.010000],[45.010000,45.454388,47.650000],[47.960000,48.382857,50.830000],[51.030000,51.526633,53.420000],[54.940000,55.468571,57.500000],[56.510000,57.024796,59.590000],[64.760000,65.263980,67.740000],[68.310000,68.863673,71.320000],[74.570000,75.231837,77.830000],[82.280000,82.787245,86.350000],[81.910000,82.458469,85.370000],[84.250000,84.800612,87.900000],[88.310000,88.940204,92.580000],[98.070000,98.574694,102.580000],[102.790000,103.515000,107.700000],[101.590000,102.697041,107.420000]]}
{"type":"fenwick_tree", "timings":[[6.490000,6.634694,8.190000],[5.970000,6.276020,7.240000],[6.190000,6.402347,7.770000],[6.250000,6.384490,7.540000],[7.100000,7.297449,8.520000],[6.410000,6.647755,7.900000],[7.270000,7.519796,9.280000],[7.410000,7.650306,9.460000],[6.700000,7.112959,8.650000],[7.670000,7.913163,9.500000],[7.800000,8.120918,9.570000],[8.370000,8.612449,10.480000],[7.170000,7.403878,8.910000],[8.090000,8.306633,10.060000],[7.240000,7.499388,9.350000],[8.310000,8.542245,10.240000],[8.600000,8.841020,10.680000],[8.700000,8.999490,10.920000],[7.620000,7.950102,9.770000],[8.890000,9.088571,10.950000],[7.800000,8.086633,10.210000],[9.000000,9.246327,11.050000],[8.110000,8.488061,10.820000],[8.300000,8.547347,10.220000],[9.270000,9.548571,11.200000],[9.210000,9.581020,11.290000],[8.680000,9.115816,10.910000],[9.300000,9.616327,11.020000],[9.540000,9.924490,11.920000],[9.050000,9.515816,11.230000],[9.700000,10.020408,11.540000],[10.000000,10.252959,11.830000],[9.500000,9.794082,11.180000],[10.340000,10.671327,12.490000],[9.930000,10.290714,12.240000],[10.300000,10.524184,12.290000],[11.120000,11.386735,13.360000],[11.550000,11.785204,13.660000],[11.600000,11.837041,13.660000],[12.300000,12.496531,14.060000],[12.590000,12.750510,14.630000],[12.800000,13.045918,14.940000],[13.500000,13.744898,15.690000],[13.900000,14.082959,16.070000],[15.100000,15.396122,17.400000],[16.000000,16.231735,18.390000],[17.400000,17.715510,19.880000],[18.800000,19.147755,21.180000],[20.670000,20.987143,23.170000],[23.100000,23.629286,26.340000],[26.600000,27.155204,29.550000],[28.300000,28.875714,31.290000],[31.300000,31.972449,34.850000],[35.240000,36.051327,38.800000],[36.930000,37.538163,40.580000],[40.130000,40.680918,43.570000],[43.830000,44.400102,47.000000],[46.470000,47.327653,50.180000],[48.900000,49.729490,52.330000],[51.800000,52.602041,55.460000],[54.500000,55.460000,58.970000],[57.590000,58.259898,61.360000],[59.500000,60.618980,64.220000],[61.900000,62.837755,66.250000],[64.870000,65.708878,69.380000],[67.600000,68.625306,72.220000],[70.970000,72.337551,76.300000]]}
{"type":"fenwick_tree.holes", "timings":[[6.490000,6.634694,8.190000],[5.970000,6.276020,7.240000],[6.190000,6.402347,7.770000],[6.250000,6.384490,7.540000],[7.100000,7.297449,8.520000],[6.410000,6.647755,7.900000],[7.270000,7.519796,9.280000],[7.410000,7.650306,9.460000],[6.700000,7.112959,8.650000],[7.670000,7.913163,9.500000],[7.800000,8.120918,9.570000],[8.370000,8.612449,10.480000],[7.170000,7.403878,8.910000],[8.090000,8.306633,10.060000],[7.240000,7.499388,9.350000],[8.310000,8.542245,10.240000],[8.600000,8.841020,10.680000],[8.700000,8.999490,10.920000],[7.620000,7.950102,9.770000],[8.890000,9.088571,10.950000],[7.800000,8.086633,10.210000],[9.000000,9.246327,11.050000],[8.110000,8.488061,10.820000],[8.300000,8.547347,10.220000],[9.270000,9.548571,11.200000],[9.210000,9.581020,11.290000],[8.680000,9.115816,10.910000],[9.300000,9.616327,11.020000],[9.540000,9.924490,11.920000],[9.050000,9.515816,11.230000],[9.700000,10.020408,11.540000],[10.000000,10.252959,11.830000],[9.500000,9.794082,11.180000],[10.340000,10.671327,12.490000],[9.930000,10.290714,12.240000],[10.300000,10.524184,12.290000],[11.120000,11.386735,13.360000],[11.550000,11.785204,13.660000],[11.600000,11.837041,13.660000],[12.300000,12.496531,14.060000],[12.590000,12.750510,14.630000],[12.800000,13.045918,14.940000],[13.500000,13.744898,15.690000],[13.900000,14.082959,16.070000],[15.100000,15.396122,17.400000],[16.000000,16.231735,18.390000],[17.400000,17.715510,19.880000],[18.800000,19.147755,21.180000],[20.670000,20.987143,23.170000],[23.100000,23.629286,26.340000],[26.600000,27.155204,29.550000],[28.300000,28.875714,31.290000],[31.300000,31.972449,34.850000],[35.240000,36.051327,38.800000],[36.930000,37.538163,40.580000],[40.130000,40.680918,43.570000],[43.830000,44.400102,47.000000],[46.470000,47.327653,50.180000],[48.900000,49.729490,52.330000],[51.800000,52.602041,55.460000],[54.500000,55.460000,58.970000],[57.590000,58.259898,61.360000],[59.500000,60.618980,64.220000],[61.900000,62.837755,66.250000],[64.870000,65.708878,69.380000],[67.600000,68.625306,72.220000],[70.970000,72.337551,76.300000]]}
{"type":"fenwick_tree_blocked_node64.noholes", "timings":[[2.200000,2.402653,3.930000],[2.830000,3.051327,4.590000],[3.250000,3.492143,5.050000],[3.420000,3.639796,5.170000],[3.160000,3.366531,4.770000],[3.250000,3.469898,5.020000],[3.830000,4.086122,5.730000],[3.800000,3.970102,5.560000],[3.900000,4.145000,5.720000],[4.350000,4.568061,6.080000],[4.100000,4.374184,5.960000],[4.350000,4.597245,6.070000],[4.870000,5.115204,6.750000],[5.360000,5.645714,7.310000],[5.700000,5.992551,7.690000],[5.700000,5.935918,7.570000],[5.500000,5.738776,7.320000],[5.790000,6.018980,7.660000],[6.000000,6.172755,7.870000],[6.100000,6.339898,7.900000],[6.890000,7.185612,8.880000],[6.840000,7.128061,8.850000],[6.600000,6.824490,8.730000],[7.470000,7.672449,9.490000],[7.200000,7.471429,9.250000],[7.300000,7.547755,9.320000],[7.600000,7.783265,9.560000],[7.800000,8.025918,9.960000],[7.920000,8.192041,10.100000],[8.100000,8.322755,10.170000],[8.640000,8.808367,10.310000],[9.000000,9.200510,10.490000],[9.300000,9.507449,10.460000],[10.050000,10.247347,11.320000],[10.220000,10.435918,11.610000],[11.330000,11.493878,13.130000],[12.800000,13.022347,14.800000],[14.450000,14.635510,16.180000],[16.840000,17.036633,18.880000],[18.800000,18.948265,20.800000],[21.200000,21.437959,23.000000],[23.700000,23.993980,26.010000],[26.300000,26.506224,28.240000],[29.600000,29.843469,31.710000],[32.390000,32.652347,34.540000],[34.400000,34.644082,36.510000],[36.710000,37.072755,39.240000],[40.490000,40.997551,43.380000],[46.270000,46.905204,49.060000],[52.510000,53.429082,56.600000],[61.120000,62.156531,64.820000],[69.760000,70.699184,73.670000],[77.830000,80.166633,84.480000],[83.670000,85.032755,87.500000],[94.370000,95.303061,98.590000],[96.350000,97.318367,100.450000],[105.490000,106.458061,109.150000],[110.560000,111.795612,114.480000],[113.110000,114.250612,117.250000],[119.710000,120.898673,123.750000],[124.010000,125.157857,128.240000],[124.800000,125.967857,129.030000],[134.460000,135.598571,138.610000],[134.390000,135.638163,139.480000],[141.030000,142.702245,146.390000],[148.690000,150.025000,153.920000],[155.540000,157.117755,161.430000]]}
{"type":"fenwick_tree_blocked_node256.noholes", "timings":[[0.910000,0.929490,1.520000],[1.300000,1.311327,1.970000],[0.900000,0.945510,1.200000],[1.300000,1.301327,1.470000],[1.700000,1.745714,2.050000],[3.100000,3.146939,3.580000],[2.300000,2.312041,2.890000],[2.690000,2.735714,3.480000],[3.600000,3.668265,4.520000],[3.600000,3.664490,4.100000],[3.300000,3.374286,3.830000],[3.400000,3.458571,3.910000],[4.000000,4.080510,4.500000],[3.300000,3.429286,4.430000],[3.670000,3.816429,5.170000],[4.590000,4.731122,5.900000],[4.700000,4.836327,5.970000],[5.200000,5.335204,6.500000],[5.500000,5.705102,6.950000],[4.900000,5.032041,6.420000],[5.120000,5.279592,6.740000],[5.600000,5.755102,7.060000],[6.510000,6.739388,8.150000],[5.900000,6.064286,7.090000],[6.850000,7.015306,8.490000],[7.000000,7.257755,8.770000],[7.220000,7.536531,8.870000],[7.610000,7.926633,9.500000],[7.720000,8.052245,9.430000],[7.900000,8.082143,9.590000],[7.290000,7.427347,8.980000],[7.600000,7.704388,8.980000],[7.820000,7.997857,9.240000],[8.000000,8.247755,9.570000],[8.740000,8.886633,10.170000],[9.200000,9.327143,10.560000],[9.600000,9.932653,11.440000],[10.100000,10.302347,12.380000],[11.300000,11.535816,13.490000],[12.700000,12.927653,15.110000],[14.390000,14.534694,16.790000],[16.800000,16.996429,18.840000],[19.020000,19.234898,21.210000],[20.000000,20.325000,22.540000],[24.400000,24.820918,26.720000],[26.800000,27.155918,29.290000],[28.920000,29.276837,31.600000],[31.300000,31.646122,33.780000],[33.940000,34.324898,36.520000],[37.310000,37.765816,40.360000],[42.220000,42.950408,45.760000],[48.020000,48.695816,51.280000],[54.000000,54.820204,57.470000],[60.760000,61.813571,65.030000],[66.090000,67.074592,70.300000],[73.220000,74.146429,77.510000],[78.750000,79.744898,82.600000],[86.160000,86.960408,90.110000],[90.750000,91.528673,94.880000],[99.530000,100.299898,103.370000],[99.080000,100.185408,103.580000],[104.800000,105.709286,108.720000],[110.950000,112.359796,116.490000],[111.860000,113.246735,117.490000],[117.670000,119.023367,123.370000],[128.230000,129.276327,133.360000],[130.700000,132.167347,137.210000]]}
{"type":"fenwick_tree_blocked_node64_restricted.noholes", "timings":[[3.200000,3.326939,4.630000],[3.890000,4.101122,5.380000],[4.670000,4.818776,6.260000],[5.250000,5.376633,6.980000],[4.000000,4.147143,5.660000],[4.750000,4.916020,6.360000],[5.660000,5.824592,7.380000],[4.700000,4.854898,6.220000],[5.700000,5.886837,7.550000],[6.700000,6.898061,8.500000],[5.900000,6.051020,7.290000],[6.090000,6.231939,7.840000],[7.200000,7.562755,9.000000],[6.450000,6.705510,8.070000],[6.700000,6.948878,8.510000],[7.500000,7.696020,9.120000],[7.500000,7.688265,9.530000],[7.500000,7.687347,9.310000],[8.100000,8.283367,9.690000],[7.100000,7.255816,8.660000],[7.690000,7.886429,9.530000],[8.060000,8.411837,9.960000],[8.500000,8.727347,10.100000],[8.300000,8.479694,10.060000],[9.100000,9.328571,10.720000],[9.700000,9.939388,11.410000],[10.300000,10.486224,12.110000],[10.830000,11.083469,12.650000],[11.550000,11.729082,13.570000],[12.500000,12.704592,14.550000],[13.330000,13.537653,15.710000],[14.200000,14.370612,16.100000],[15.100000,15.356633,17.370000],[16.200000,16.570102,18.390000],[17.770000,18.047347,20.000000],[19.030000,19.313367,21.470000],[20.510000,20.802755,22.900000],[21.900000,22.252143,24.070000],[23.100000,23.336531,25.460000],[24.850000,25.077143,26.990000],[26.300000,26.588878,28.760000],[28.400000,28.670306,30.430000],[31.000000,31.247245,33.150000],[33.170000,33.397143,35.830000],[36.030000,36.388571,38.490000],[39.230000,39.595510,41.640000],[41.600000,42.092551,44.490000],[45.270000,45.624286,48.020000],[48.190000,48.669388,51.520000],[51.330000,51.906531,54.250000],[54.520000,54.973673,57.640000],[57.950000,58.372143,61.110000],[60.780000,61.212143,63.950000],[64.010000,64.741122,67.600000],[67.980000,68.732143,71.860000],[72.640000,73.538980,76.620000],[77.370000,78.300204,81.430000],[82.520000,83.438163,86.960000],[87.410000,88.176224,91.600000],[93.410000,94.850510,98.050000],[99.130000,100.342143,104.150000],[106.340000,107.534286,111.790000],[112.560000,113.958265,117.970000],[119.580000,120.801224,125.720000],[129.690000,131.012755,136.140000],[138.790000,140.572959,145.510000],[149.160000,151.476224,155.790000]]}
{"type":"fenwick_tree_blocked_node256_restricted.noholes", "timings":[[1.500000,1.593878,2.550000],[1.500000,1.596837,2.530000],[1.200000,1.301020,2.170000],[1.200000,1.297245,2.240000],[2.700000,2.829388,3.810000],[2.700000,2.886939,4.040000],[2.900000,3.063878,4.440000],[4.000000,4.197959,5.460000],[3.900000,4.095510,5.430000],[4.390000,4.521429,6.030000],[4.040000,4.218878,5.680000],[4.190000,4.351020,5.860000],[4.900000,5.078163,6.280000],[5.140000,5.292551,6.940000],[5.410000,5.612551,6.900000],[6.100000,6.379694,7.980000],[5.490000,5.677857,7.280000],[5.670000,5.886633,7.140000],[6.200000,6.354286,7.750000],[6.600000,6.818878,8.100000],[7.200000,7.333469,8.690000],[7.300000,7.405714,9.070000],[6.900000,7.035000,8.440000],[8.100000,8.275918,9.690000],[7.770000,8.036531,9.270000],[7.900000,8.098878,9.510000],[8.500000,8.633061,9.830000],[8.920000,9.161122,10.720000],[9.400000,9.601837,11.100000],[10.220000,10.432959,11.640000],[11.100000,11.275408,12.770000],[11.600000,11.732041,12.990000],[12.280000,12.382245,13.900000],[13.100000,13.206939,14.480000],[13.770000,13.948980,15.590000],[14.800000,15.022857,16.530000],[15.920000,16.147653,17.690000],[16.700000,16.863265,18.280000],[18.080000,18.244388,19.860000],[19.120000,19.279796,20.850000],[20.500000,20.739898,22.560000],[22.100000,22.368980,24.690000],[24.000000,24.308673,26.440000],[26.100000,26.404184,28.780000],[28.800000,29.172245,31.400000],[32.200000,32.598367,35.140000],[35.670000,36.063367,38.410000],[39.320000,39.782551,42.520000],[42.630000,42.916633,45.720000],[46.180000,46.599592,49.110000],[49.700000,50.047245,53.000000],[53.580000,53.983571,56.800000],[57.200000,57.641531,60.460000],[60.500000,60.920204,64.510000],[64.240000,64.726327,67.970000],[68.500000,69.448469,72.870000],[72.010000,72.560714,75.950000],[76.180000,76.734898,80.320000],[80.200000,81.042755,84.990000],[84.730000,85.369184,89.650000],[89.610000,90.292959,93.610000],[94.750000,95.899490,99.820000],[100.310000,101.084796,105.470000],[106.160000,107.577857,112.660000],[112.750000,114.191531,118.910000],[120.270000,121.887245,126.610000],[126.810000,128.136020,133.580000]]}
{"type":"fenwick_tree_blocked_node64", "timings":[[2.260000,2.447551,3.980000],[3.430000,3.640918,5.160000],[3.860000,4.092347,5.690000],[3.980000,4.205408,5.800000],[3.700000,3.906735,5.490000],[3.940000,4.175816,5.760000],[4.310000,4.539388,6.100000],[4.100000,4.291224,5.970000],[4.700000,5.011837,6.560000],[5.400000,5.670918,7.370000],[5.690000,5.968980,7.620000],[5.300000,5.494184,7.140000],[6.000000,6.259490,8.010000],[6.100000,6.380306,8.040000],[6.670000,7.002653,8.800000],[6.810000,7.126633,8.880000],[6.840000,7.068776,8.860000],[7.210000,7.552245,9.420000],[7.220000,7.572755,9.470000],[7.500000,7.841122,9.650000],[7.800000,8.061122,9.810000],[8.200000,8.444694,10.420000],[7.950000,8.395306,10.290000],[8.350000,8.845102,10.560000],[8.580000,8.950714,10.830000],[9.000000,9.265408,11.200000],[9.400000,9.655000,11.720000],[9.510000,9.765408,11.560000],[9.830000,10.289388,11.960000],[10.100000,10.368571,12.230000],[11.000000,11.213673,13.230000],[11.110000,11.386327,13.270000],[11.890000,12.088673,13.980000],[12.280000,12.486122,14.470000],[12.740000,13.013061,15.100000],[13.410000,13.781327,15.670000],[14.500000,14.726531,16.830000],[15.100000,15.343673,18.160000],[15.900000,16.194184,18.340000],[16.760000,17.109082,19.270000],[17.570000,17.931429,20.110000],[18.410000,18.823061,21.090000],[19.850000,20.192347,22.380000],[20.780000,21.082245,23.300000],[22.440000,22.783673,25.230000],[24.340000,24.759286,26.870000],[26.120000,26.498776,29.070000],[29.030000,29.364286,31.930000],[31.420000,31.790000,34.380000],[34.300000,34.752449,38.000000],[36.930000,37.394694,40.350000],[40.210000,40.603980,43.520000],[42.540000,42.867347,45.950000],[45.160000,45.528980,48.890000],[48.180000,48.609082,52.090000],[50.910000,51.560102,54.840000],[53.600000,54.289184,57.410000],[56.480000,56.989490,60.110000],[59.370000,59.779898,63.660000],[61.670000,62.324082,66.350000],[64.800000,65.341735,69.650000],[67.290000,68.034898,72.270000],[69.800000,70.347041,74.500000],[72.710000,73.576020,77.860000],[76.280000,77.272857,81.550000],[79.810000,80.655918,84.800000],[83.350000,84.321224,88.750000]]}
{"type":"fenwick_tree_blocked_node64.holes", "timings":[[2.260000,2.447551,3.980000],[3.430000,3.640918,5.160000],[3.860000,4.092347,5.690000],[3.980000,4.205408,5.800000],[3.700000,3.906735,5.490000],[3.940000,4.175816,5.760000],[4.310000,4.539388,6.100000],[4.100000,4.291224,5.970000],[4.700000,5.011837,6.560000],[5.400000,5.670918,7.370000],[5.690000,5.968980,7.620000],[5.300000,5.494184,7.140000],[6.000000,6.259490,8.010000],[6.100000,6.380306,8.040000],[6.670000,7.002653,8.800000],[6.810000,7.126633,8.880000],[6.840000,7.068776,8.860000],[7.210000,7.552245,9.420000],[7.220000,7.572755,9.470000],[7.500000,7.841122,9.650000],[7.800000,8.061122,9.810000],[8.200000,8.444694,10.420000],[7.950000,8.395306,10.290000],[8.350000,8.845102,10.560000],[8.580000,8.950714,10.830000],[9.000000,9.265408,11.200000],[9.400000,9.655000,11.720000],[9.510000,9.765408,11.560000],[9.830000,10.289388,11.960000],[10.100000,10.368571,12.230000],[11.000000,11.213673,13.230000],[11.110000,11.386327,13.270000],[11.890000,12.088673,13.980000],[12.280000,12.486122,14.470000],[12.740000,13.013061,15.100000],[13.410000,13.781327,15.670000],[14.500000,14.726531,16.830000],[15.100000,15.343673,18.160000],[15.900000,16.194184,18.340000],[16.760000,17.109082,19.270000],[17.570000,17.931429,20.110000],[18.410000,18.823061,21.090000],[19.850000,20.192347,22.380000],[20.780000,21.082245,23.300000],[22.440000,22.783673,25.230000],[24.340000,24.759286,26.870000],[26.120000,26.498776,29.070000],[29.030000,29.364286,31.930000],[31.420000,31.790000,34.380000],[34.300000,34.752449,38.000000],[36.930000,37.394694,40.350000],[40.210000,40.603980,43.520000],[42.540000,42.867347,45.950000],[45.160000,45.528980,48.890000],[48.180000,48.609082,52.090000],[50.910000,51.560102,54.840000],[53.600000,54.289184,57.410000],[56.480000,56.989490,60.110000],[59.370000,59.779898,63.660000],[61.670000,62.324082,66.350000],[64.800000,65.341735,69.650000],[67.290000,68.034898,72.270000],[69.800000,70.347041,74.500000],[72.710000,73.576020,77.860000],[76.280000,77.272857,81.550000],[79.810000,80.655918,84.800000],[83.350000,84.321224,88.750000]]}
{"type":"fenwick_tree_blocked_node256", "timings":[[1.150000,1.210612,2.030000],[1.150000,1.206531,1.550000],[1.130000,1.211735,2.080000],[1.130000,1.210000,2.080000],[1.820000,1.990510,3.390000],[2.400000,2.611531,3.990000],[2.210000,2.364184,3.840000],[2.900000,3.112551,4.510000],[3.500000,3.749592,5.360000],[3.910000,4.188163,5.820000],[3.110000,3.353980,4.880000],[3.800000,3.974898,5.650000],[4.710000,5.002959,6.500000],[4.590000,4.845102,6.490000],[4.980000,5.235510,6.750000],[4.700000,5.027551,6.570000],[5.510000,5.818265,7.400000],[5.100000,5.445408,6.910000],[5.590000,5.904184,7.510000],[5.370000,5.621633,7.170000],[6.200000,6.489898,8.180000],[6.310000,6.681327,8.480000],[6.100000,6.394184,8.050000],[6.890000,7.207551,8.930000],[7.190000,7.527245,9.210000],[7.100000,7.427245,9.190000],[7.420000,7.731837,9.690000],[7.600000,7.895714,9.690000],[7.900000,8.217041,9.970000],[8.480000,8.844388,10.630000],[8.400000,8.622041,10.500000],[8.500000,8.763061,10.680000],[9.000000,9.271633,10.990000],[9.410000,9.773367,11.420000],[9.700000,9.965102,11.730000],[10.200000,10.494796,12.380000],[11.320000,11.865408,13.490000],[11.500000,11.731122,13.570000],[12.300000,12.545204,14.440000],[13.000000,13.268265,15.370000],[13.500000,13.775714,15.650000],[14.410000,14.729184,16.960000],[15.390000,15.797245,17.520000],[16.060000,16.360816,18.740000],[17.150000,17.385102,19.450000],[18.600000,18.842041,21.310000],[21.120000,21.483265,24.220000],[23.830000,24.149286,26.620000],[26.260000,26.547449,29.510000],[29.750000,30.274184,33.030000],[32.900000,33.358571,36.630000],[36.300000,36.691837,40.030000],[39.800000,40.332755,43.590000],[43.090000,43.559592,47.140000],[46.390000,46.816939,50.370000],[50.180000,50.768367,53.960000],[53.440000,53.999184,57.300000],[56.690000,57.128673,60.500000],[59.800000,60.815306,64.280000],[63.300000,63.737041,68.510000],[66.950000,67.522857,72.270000],[69.970000,70.421735,75.160000],[72.920000,74.055000,79.110000],[76.070000,76.548367,80.100000],[79.780000,80.311633,84.370000],[84.360000,85.015918,89.340000],[87.960000,88.525510,92.800000]]}
{"type":"fenwick_tree_blocked_node64_restricted", "timings":[[2.500000,2.704184,4.070000],[3.230000,3.470918,4.930000],[3.700000,3.947449,5.420000],[3.900000,4.104490,5.700000],[4.400000,4.659286,6.280000],[4.300000,4.499388,6.080000],[4.580000,4.772755,6.280000],[4.420000,4.723163,6.260000],[4.700000,4.960510,6.480000],[5.510000,5.787755,7.380000],[6.380000,6.628878,8.280000],[5.800000,6.111531,7.870000],[6.340000,6.640306,8.400000],[6.410000,6.724796,8.350000],[6.830000,7.051020,8.700000],[7.700000,7.961837,9.530000],[7.360000,7.608265,9.380000],[7.620000,7.812347,9.670000],[7.700000,7.946633,9.860000],[8.500000,8.743061,10.580000],[8.450000,8.783878,10.720000],[8.820000,9.236939,11.190000],[9.310000,9.665306,11.520000],[9.000000,9.332245,11.000000],[9.420000,9.719286,11.480000],[10.200000,10.604592,12.540000],[11.450000,11.842449,13.910000],[12.700000,13.061735,15.090000],[13.890000,14.312857,16.320000],[14.960000,15.273673,17.340000],[16.300000,16.636429,18.780000],[17.440000,17.785306,19.720000],[18.190000,18.500306,20.810000],[19.300000,19.643469,21.940000],[20.940000,21.337041,23.770000],[22.480000,22.798571,25.520000],[23.890000,24.225816,26.710000],[25.570000,25.940408,28.060000],[27.010000,27.329592,29.920000],[28.400000,28.744490,31.210000],[30.130000,30.430102,32.760000],[32.080000,32.542653,35.670000],[34.410000,34.734388,37.730000],[37.160000,37.637857,40.830000],[39.940000,40.373571,43.280000],[42.710000,43.389694,46.210000],[45.330000,45.985306,49.050000],[49.200000,49.828367,52.900000],[51.820000,52.435714,55.880000],[54.460000,55.113571,58.120000],[57.760000,58.535102,62.180000],[60.480000,61.246224,64.620000],[63.170000,63.954796,67.370000],[66.320000,67.087041,71.090000],[69.420000,70.075918,74.520000],[73.260000,73.984592,78.490000],[76.070000,77.128776,80.620000],[79.810000,80.999184,85.210000],[83.430000,84.312041,89.180000],[87.860000,89.284286,93.420000],[92.050000,93.590612,98.220000],[97.080000,98.783061,103.270000],[101.940000,103.276327,109.180000],[106.680000,108.383163,114.300000],[114.350000,115.523367,121.630000],[120.900000,122.707041,127.950000],[128.700000,130.851633,136.510000]]}
{"type":"fenwick_tree_blocked_node256_restricted", "timings":[[1.300000,1.396429,2.110000],[1.310000,1.444388,2.660000],[1.320000,1.481531,2.660000],[1.380000,1.502551,2.680000],[2.190000,2.341735,3.730000],[2.990000,3.187245,4.660000],[2.500000,2.692653,4.130000],[3.140000,3.420306,4.880000],[4.300000,4.534082,6.040000],[4.790000,5.021327,6.630000],[3.520000,3.742041,5.320000],[4.280000,4.458265,6.000000],[5.060000,5.322347,6.850000],[5.400000,5.691327,7.270000],[5.700000,6.032143,7.510000],[5.660000,5.876531,7.280000],[6.330000,6.569184,8.070000],[5.890000,6.105816,7.840000],[6.390000,6.625918,8.350000],[6.460000,6.736327,8.480000],[7.310000,7.635918,9.410000],[7.700000,7.957245,9.820000],[7.560000,7.831735,9.760000],[7.940000,8.353061,10.210000],[8.300000,8.598878,10.540000],[8.800000,9.115612,10.890000],[9.600000,9.944388,11.710000],[10.100000,10.498571,12.550000],[11.000000,11.303163,13.310000],[11.930000,12.178469,14.070000],[13.200000,13.376735,15.400000],[13.800000,14.078673,16.150000],[14.850000,15.244082,17.160000],[15.610000,15.877245,18.000000],[16.350000,16.554592,18.770000],[17.790000,18.018980,20.160000],[19.000000,19.218061,21.610000],[19.900000,20.134592,22.350000],[21.230000,21.489592,24.000000],[22.420000,22.716327,25.350000],[23.920000,24.226122,26.560000],[25.200000,25.557245,28.080000],[27.500000,27.865204,30.440000],[29.570000,29.889490,32.500000],[32.390000,32.665714,35.110000],[35.710000,36.394694,38.540000],[38.880000,39.245510,42.180000],[42.760000,43.349898,46.200000],[46.140000,46.550714,49.910000],[49.650000,49.996429,52.960000],[53.260000,53.697143,56.890000],[56.950000,57.351633,59.970000],[60.510000,61.057245,64.420000],[63.800000,64.437245,68.290000],[67.370000,68.002041,72.080000],[71.100000,71.847041,75.980000],[74.520000,75.120714,78.520000],[78.390000,79.097755,83.620000],[82.320000,83.052959,87.720000],[86.130000,87.404490,91.560000],[90.590000,91.304082,95.590000],[95.100000,96.556327,101.820000],[99.910000,101.272551,105.730000],[104.740000,105.683367,111.180000],[110.360000,111.594286,116.980000],[118.060000,119.576224,124.470000],[125.210000,126.653163,133.330000]]}
{"type":"fenwick_tree_truncated_node64", "timings":[[3.830000,3.990612,5.270000],[2.700000,2.857857,3.940000],[3.300000,3.452143,4.470000],[3.990000,4.154796,5.590000],[4.530000,4.735714,5.750000],[4.300000,4.486224,5.550000],[5.000000,5.189082,6.290000],[5.100000,5.200510,6.490000],[5.410000,5.627245,7.080000],[5.600000,5.698878,6.880000],[5.600000,5.780408,6.890000],[5.940000,6.116429,7.520000],[6.000000,6.175102,7.420000],[6.100000,6.223776,7.550000],[6.370000,6.593878,7.980000],[6.500000,6.591735,7.940000],[6.430000,6.737551,8.260000],[6.700000,6.836224,8.240000],[6.400000,6.492449,7.970000],[6.680000,6.955000,8.460000],[6.810000,7.088776,8.610000],[7.200000,7.328367,9.110000],[6.940000,7.212347,8.750000],[6.900000,7.119082,8.620000],[7.200000,7.416939,9.170000],[7.100000,7.357857,8.780000],[7.500000,7.702245,9.240000],[7.500000,7.763776,9.350000],[7.700000,7.882347,9.660000],[8.000000,8.176633,9.720000],[8.100000,8.303878,9.950000],[8.500000,8.702653,10.380000],[8.500000,8.749082,10.270000],[8.900000,9.130408,10.690000],[8.900000,9.135204,10.750000],[9.500000,9.676531,11.440000],[9.700000,9.916735,11.690000],[10.000000,10.220204,11.930000],[10.410000,10.634694,12.410000],[10.700000,10.915714,12.690000],[11.000000,11.262449,13.000000],[11.430000,11.643571,13.400000],[11.800000,12.023673,13.770000],[12.200000,12.458163,14.130000],[13.000000,13.273061,15.370000],[13.800000,14.080510,16.040000],[14.890000,15.134388,16.900000],[16.000000,16.241429,17.810000],[16.900000,17.100714,18.990000],[17.500000,17.777143,19.420000],[18.380000,18.540204,20.260000],[19.100000,19.299694,21.010000],[19.550000,19.728673,21.490000],[20.260000,20.407347,22.010000],[21.000000,21.367857,23.190000],[21.400000,21.617449,23.650000],[21.800000,22.092041,23.970000],[22.600000,22.938980,24.930000],[23.300000,23.619898,25.830000],[24.460000,24.670714,26.250000],[25.400000,25.624082,27.620000],[26.050000,26.418980,28.560000],[27.800000,28.064286,30.170000],[29.930000,30.199592,32.410000],[31.400000,31.672959,34.370000],[34.060000,34.394184,36.790000],[37.000000,37.350000,39.830000]]}
{"type":"fenwick_tree_truncated_node256", "timings":[[1.100000,1.183265,2.480000],[2.200000,2.282143,3.400000],[2.700000,2.790306,3.920000],[3.800000,3.896327,5.230000],[3.200000,3.301531,4.630000],[3.000000,3.165408,4.210000],[3.530000,3.685918,4.770000],[3.400000,3.529898,4.510000],[3.800000,3.962143,5.130000],[4.170000,4.281735,5.320000],[4.400000,4.491122,5.700000],[4.480000,4.586224,5.870000],[4.900000,5.024388,6.300000],[5.000000,5.165816,6.580000],[5.380000,5.481531,6.950000],[5.520000,5.697041,6.850000],[5.500000,5.640510,7.010000],[5.900000,6.041735,7.190000],[6.100000,6.294898,7.470000],[6.200000,6.421122,7.700000],[6.500000,6.599592,8.140000],[7.400000,7.591020,9.060000],[6.700000,6.855204,7.970000],[6.900000,7.018776,8.360000],[7.100000,7.230510,8.450000],[7.100000,7.343367,8.610000],[7.900000,8.131429,9.890000],[7.900000,8.140612,9.480000],[7.620000,7.786735,9.500000],[7.800000,7.963571,9.580000],[7.910000,8.106224,9.810000],[7.600000,7.908673,9.620000],[7.700000,7.956122,9.260000],[8.350000,8.597755,10.250000],[8.640000,9.000102,11.160000],[8.700000,8.961735,10.440000],[8.900000,9.138980,10.800000],[8.900000,9.067959,10.660000],[9.400000,9.573469,11.150000],[9.400000,9.556429,11.050000],[9.600000,9.855816,11.900000],[10.000000,10.244796,11.820000],[10.100000,10.305204,11.770000],[10.500000,10.826020,12.430000],[10.820000,11.042449,12.660000],[11.100000,11.342551,12.970000],[11.990000,12.193163,14.120000],[13.100000,13.336122,15.260000],[14.100000,14.377245,16.250000],[14.900000,15.140510,16.990000],[16.160000,16.445000,18.310000],[16.700000,16.941531,18.830000],[17.400000,17.684082,19.750000],[18.310000,18.498673,20.360000],[18.900000,19.122347,21.030000],[19.480000,19.693367,21.160000],[20.100000,20.320714,21.820000],[20.650000,20.896633,22.950000],[21.400000,21.689592,23.700000],[22.200000,22.508673,24.600000],[22.600000,22.838878,25.040000],[23.400000,23.623163,25.760000],[24.300000,24.682653,26.800000],[24.920000,25.141020,27.120000],[26.260000,26.599184,28.740000],[26.800000,27.165918,29.430000],[27.700000,28.051224,30.320000]]}
{"type":"fenwick_tree_truncated_node64_restricted", "timings":[[3.300000,3.500408,4.910000],[2.990000,3.151020,4.430000],[3.600000,3.801122,5.140000],[4.200000,4.309898,5.760000],[4.150000,4.348776,5.520000],[5.000000,5.172041,6.350000],[5.600000,5.760102,7.150000],[5.000000,5.121122,6.600000],[5.700000,5.846327,7.250000],[5.890000,6.101633,7.300000],[6.080000,6.253163,7.620000],[6.100000,6.314898,7.830000],[6.400000,6.600816,8.100000],[6.600000,6.810000,8.150000],[6.390000,6.586429,7.950000],[6.860000,7.018265,8.460000],[6.600000,6.763878,8.100000],[6.700000,6.790612,8.050000],[7.180000,7.427347,8.550000],[7.220000,7.395816,8.570000],[7.370000,7.490306,8.910000],[7.300000,7.462041,8.930000],[7.500000,7.651837,8.940000],[7.700000,7.930408,9.420000],[7.900000,8.008061,9.540000],[8.030000,8.247653,9.810000],[8.100000,8.311531,9.810000],[8.490000,8.618061,9.750000],[8.900000,9.066735,10.400000],[9.200000,9.324592,10.610000],[9.500000,9.683163,11.200000],[9.620000,9.885306,11.170000],[10.000000,10.123163,11.350000],[10.400000,10.565408,11.830000],[10.920000,11.116020,12.540000],[11.700000,11.836531,13.560000],[12.110000,12.377857,13.840000],[12.500000,12.708367,14.500000],[12.980000,13.233980,14.820000],[13.390000,13.585918,15.440000],[13.800000,14.055306,15.960000],[14.600000,14.840408,16.810000],[15.400000,15.684796,17.510000],[16.510000,16.826327,18.880000],[17.800000,18.050918,19.970000],[18.600000,18.850408,20.580000],[19.600000,19.904898,21.760000],[20.300000,20.579592,22.610000],[21.000000,21.255000,23.340000],[21.600000,21.842449,23.550000],[22.160000,22.347143,24.140000],[22.700000,22.875102,24.770000],[23.300000,23.503265,25.260000],[23.700000,23.913878,25.750000],[24.400000,24.632245,26.270000],[24.880000,25.216224,27.490000],[25.890000,26.222347,28.480000],[26.670000,27.024082,29.310000],[27.490000,27.755612,30.040000],[28.150000,28.439286,30.430000],[29.800000,30.207755,32.550000],[29.900000,30.436224,32.850000],[31.900000,32.205612,34.420000],[33.900000,34.301122,36.850000],[35.900000,36.304388,38.840000],[38.630000,39.092857,41.740000],[41.700000,42.041633,44.690000]]}
{"type":"fenwick_tree_truncated_node256_restricted", "timings":[[1.300000,1.394490,2.560000],[2.100000,2.181224,3.330000],[3.100000,3.220714,4.420000],[3.700000,3.857857,4.930000],[3.600000,3.748469,4.900000],[3.100000,3.221327,4.410000],[3.450000,3.592755,4.680000],[3.900000,4.060510,5.210000],[3.700000,3.877857,5.230000],[4.320000,4.481531,5.600000],[4.300000,4.475918,5.640000],[4.400000,4.620918,5.990000],[5.000000,5.162041,6.530000],[5.440000,5.608776,7.070000],[5.680000,5.858163,7.130000],[5.820000,6.036020,7.420000],[5.700000,5.918265,7.250000],[6.000000,6.118878,7.470000],[6.200000,6.362347,7.720000],[6.520000,6.704898,8.170000],[6.610000,6.786327,8.090000],[6.730000,6.877755,8.330000],[6.790000,6.886327,8.270000],[7.000000,7.157857,8.580000],[7.040000,7.242755,8.470000],[7.200000,7.374592,8.610000],[7.500000,7.663469,9.070000],[7.500000,7.680612,9.120000],[7.800000,7.960816,9.460000],[8.100000,8.211020,9.610000],[8.300000,8.452449,10.100000],[8.610000,8.947653,10.190000],[8.800000,8.996224,10.650000],[9.000000,9.237347,10.620000],[9.500000,9.673367,11.300000],[10.010000,10.276020,11.800000],[10.500000,10.671327,12.520000],[10.900000,11.118265,12.910000],[11.200000,11.431531,13.010000],[11.500000,11.765102,13.370000],[11.800000,12.007551,13.910000],[12.300000,12.501531,14.390000],[12.900000,13.117653,14.720000],[13.610000,13.894286,15.590000],[14.750000,14.992857,16.870000],[15.900000,16.143367,17.750000],[17.290000,17.515612,19.140000],[18.520000,18.912245,20.890000],[19.600000,19.850102,21.750000],[20.400000,20.595306,22.290000],[21.300000,21.520102,23.310000],[22.100000,22.260204,24.080000],[22.580000,22.802959,24.410000],[23.320000,23.591735,25.180000],[23.880000,24.125714,25.920000],[24.370000,24.561735,26.400000],[24.990000,25.267449,27.410000],[25.600000,25.902041,27.790000],[26.100000,26.336224,27.970000],[26.730000,26.912755,28.620000],[27.600000,27.905000,29.970000],[28.550000,28.907551,31.070000],[29.040000,29.247755,31.360000],[30.540000,30.868571,33.550000],[32.060000,32.363571,35.060000],[32.410000,32.830204,35.090000],[34.110000,34.395510,36.500000]]}
{"type":"segment_tree_bottomup_leftsum", "timings":[[5.800000,5.943673,7.410000],[8.200000,8.390714,10.290000],[8.200000,8.349694,10.280000],[6.500000,6.629082,7.820000],[9.150000,9.312653,10.880000],[8.980000,9.067755,10.950000],[7.090000,7.270714,8.840000],[9.790000,9.924184,11.540000],[8.930000,9.151633,10.380000],[7.770000,8.128980,9.410000],[10.140000,10.260510,11.550000],[10.330000,10.514286,12.180000],[8.770000,8.948265,10.760000],[12.680000,12.848878,14.760000],[10.800000,10.968061,12.370000],[9.600000,9.740102,11.220000],[12.130000,12.375102,14.050000],[12.200000,12.341327,13.770000],[10.740000,10.886735,12.340000],[12.800000,13.282347,15.000000],[13.100000,13.438469,15.380000],[11.600000,11.864286,13.350000],[13.340000,13.831531,15.770000],[15.300000,15.657755,17.350000],[13.800000,14.055306,16.240000],[16.540000,16.857653,18.790000],[17.300000,17.562755,19.880000],[17.540000,17.869388,20.310000],[19.540000,19.916224,22.420000],[20.410000,20.782653,22.980000],[20.410000,20.825306,23.120000],[22.090000,22.509286,24.660000],[23.380000,23.898571,26.640000],[23.830000,24.293776,26.630000],[26.010000,26.582041,29.150000],[27.430000,28.062551,30.830000],[27.800000,28.479082,31.180000],[29.700000,30.459082,33.090000],[31.600000,32.253061,35.180000],[31.610000,32.331224,35.370000],[34.320000,35.093367,38.020000],[39.520000,40.247653,43.870000],[40.290000,40.806224,45.080000],[41.720000,42.509898,45.930000],[43.150000,43.706224,47.320000],[44.030000,44.460816,48.170000],[46.150000,46.585714,49.970000],[48.000000,48.811531,52.700000],[50.130000,50.996531,54.990000],[51.890000,52.648265,56.640000],[53.800000,54.656020,58.570000],[55.900000,56.832041,60.470000],[58.480000,59.165714,62.860000],[61.190000,61.709082,65.320000],[62.810000,63.569796,66.840000],[65.100000,66.132041,69.990000],[67.600000,68.612245,72.540000],[69.810000,70.831224,75.010000],[72.460000,73.225306,77.020000],[74.930000,75.731020,80.370000],[77.050000,77.935102,81.930000],[80.260000,81.394184,85.490000],[82.590000,83.522653,87.180000],[85.580000,86.717857,91.660000],[88.300000,89.531939,93.900000],[90.800000,91.918878,96.310000],[94.300000,95.183163,99.260000]]}
{"type":"ByteF", "timings":[[7.840000,8.001633,9.070000],[6.720000,7.230000,8.389490],[7.430000,8.057857,8.220000],[7.010000,7.470000,8.683980],[7.200000,7.310816,8.970000],[7.800000,8.391429,9.130000],[7.990000,8.539388,8.910000],[7.820000,8.971837,9.250000],[8.250000,9.045714,9.580000],[8.000000,8.083163,9.730000],[8.430000,8.472143,10.730000],[8.550000,8.950000,9.352857],[8.650000,9.260000,9.521837],[8.730000,9.230000,9.510408],[8.900000,9.600000,9.797449],[8.960000,9.430000,10.755102],[9.200000,9.970000,10.019388],[9.300000,10.130000,10.177245],[9.540000,10.300000,10.306122],[9.530000,10.513673,10.660000],[9.700000,10.653061,10.940000],[10.080000,10.904898,11.250000],[10.000000,10.910000,10.958776],[10.100000,10.950000,11.137755],[10.370000,11.409184,11.650000],[10.560000,11.310000,11.413367],[10.800000,11.550000,11.783571],[11.180000,12.116735,13.260000],[11.400000,12.362959,13.380000],[11.900000,12.692755,13.610000],[12.430000,13.150612,13.620000],[13.400000,13.947143,15.800000],[13.400000,13.976327,15.100000],[13.920000,14.582551,15.970000],[14.250000,14.891837,15.140000],[14.930000,15.431429,16.310000],[16.420000,16.587143,18.700000],[17.000000,17.194592,19.090000],[17.080000,17.544694,19.130000],[18.510000,18.955408,21.120000],[18.090000,18.588571,20.200000],[18.610000,19.091327,20.780000],[20.500000,20.759796,22.380000],[19.720000,20.091531,22.170000],[20.600000,21.010306,23.040000],[21.810000,22.266327,24.680000],[24.440000,24.615612,25.430000],[26.150000,26.400204,27.900000],[27.170000,27.412143,28.880000],[29.160000,29.365408,30.440000],[31.820000,31.999184,33.490000],[33.930000,34.069694,35.560000],[37.010000,37.728469,39.410000],[38.520000,38.867551,41.360000],[41.900000,42.377245,44.530000],[43.230000,43.422755,45.490000],[45.480000,45.547449,47.720000],[48.020000,48.137449,49.720000],[50.400000,50.877449,53.540000],[52.700000,52.900510,55.640000],[56.170000,56.341837,58.720000],[58.000000,58.500306,62.450000],[60.830000,61.095000,63.560000],[62.920000,63.583367,66.570000],[66.090000,66.479490,69.640000],[68.260000,68.884286,72.890000],[71.570000,72.147653,75.810000]]}
{"type":"FixedF", "timings":[[5.550000,5.724898,6.070000],[5.820000,5.852041,6.010000],[5.800000,5.978367,6.510000],[6.400000,6.629286,6.890000],[5.920000,6.127143,6.460000],[6.400000,6.575102,7.000000],[6.430000,6.613878,7.280000],[6.290000,6.430714,6.770000],[6.480000,6.657449,6.870000],[6.400000,6.504694,7.590000],[6.810000,6.910510,7.320000],[6.600000,6.808061,7.280000],[6.650000,6.714082,7.450000],[6.700000,6.751429,7.310000],[6.960000,7.012143,7.410000],[7.180000,7.313571,7.860000],[6.810000,6.924286,7.390000],[6.890000,6.962143,7.480000],[7.100000,7.217347,7.440000],[7.310000,7.479184,7.980000],[7.100000,7.149082,7.480000],[7.360000,7.453367,8.360000],[7.620000,7.879898,9.320000],[7.400000,7.578673,8.670000],[7.670000,7.828265,8.860000],[7.580000,7.696429,8.610000],[7.900000,8.013469,9.240000],[7.930000,8.064388,8.840000],[7.900000,8.051122,9.420000],[8.100000,8.305816,9.620000],[8.120000,8.307653,9.640000],[8.540000,8.769694,9.760000],[8.970000,9.074592,10.470000],[9.730000,9.856429,11.480000],[10.500000,10.610102,12.130000],[11.400000,11.474388,12.740000],[12.600000,12.716531,13.940000],[13.900000,13.998265,15.770000],[15.090000,15.220612,17.210000],[16.570000,16.860510,18.570000],[17.850000,18.214898,20.310000],[20.170000,20.628265,22.470000],[22.480000,22.867857,24.790000],[24.470000,24.837041,26.130000],[26.490000,26.781837,28.030000],[27.880000,28.149694,29.540000],[29.790000,30.089694,31.320000],[31.850000,32.153367,33.170000],[34.400000,34.692959,36.030000],[35.410000,35.841735,37.290000],[38.450000,38.874184,41.020000],[40.130000,40.622551,42.650000],[41.760000,42.238265,44.590000],[44.570000,45.219184,47.480000],[50.650000,51.055408,53.580000],[51.930000,52.341224,54.200000],[55.120000,55.693776,58.220000],[63.000000,63.636429,66.740000],[68.690000,69.210918,72.030000],[72.430000,73.092551,75.740000],[78.640000,79.503367,82.710000],[78.170000,78.651939,81.190000],[95.450000,96.422041,100.110000],[95.090000,95.937347,99.670000],[100.940000,101.700510,105.000000],[99.270000,101.415408,105.030000],[109.350000,110.781939,115.660000]]}

==> prefix_sums_paper copy/results_and/update.txt <==
{"type":"segment_tree", "timings":[[6.100000,6.220306,7.880000],[9.200000,9.407857,11.010000],[8.300000,8.453061,10.380000],[6.590000,6.765714,8.330000],[9.800000,9.963776,11.500000],[9.290000,9.448980,11.120000],[7.400000,7.525612,9.190000],[10.600000,10.799388,12.380000],[9.810000,9.972755,11.590000],[7.900000,8.022959,9.550000],[10.870000,11.030408,12.630000],[10.930000,11.117449,12.460000],[8.800000,9.023673,10.810000],[12.010000,12.212755,13.610000],[11.640000,11.908163,13.740000],[9.600000,9.771633,11.860000],[12.000000,12.134184,13.690000],[11.800000,11.927857,13.550000],[10.390000,10.560306,12.140000],[13.600000,13.995306,15.320000],[12.700000,12.858571,14.660000],[11.210000,11.378571,12.930000],[15.740000,15.984286,17.280000],[14.800000,14.932857,16.870000],[14.400000,14.546531,16.870000],[16.790000,17.010510,19.320000],[17.800000,18.117143,20.560000],[18.100000,18.380204,20.740000],[20.100000,20.488776,22.870000],[21.520000,21.940306,24.120000],[22.270000,22.732041,24.950000],[24.530000,25.023163,27.430000],[25.570000,26.106837,28.760000],[26.930000,27.495816,29.870000],[29.220000,29.800510,32.440000],[30.800000,31.405102,34.310000],[31.840000,32.370102,34.880000],[33.500000,33.983673,36.520000],[34.740000,35.223776,37.460000],[35.860000,36.292653,38.110000],[37.340000,37.809796,40.270000],[40.990000,41.410918,44.670000],[41.800000,42.494796,45.310000],[43.410000,44.143265,47.550000],[45.180000,45.952449,49.610000],[46.910000,47.598061,51.040000],[48.900000,49.838980,53.140000],[51.210000,51.753776,55.360000],[53.250000,53.707449,57.070000],[55.990000,56.391020,59.700000],[58.150000,58.599388,61.980000],[60.600000,61.372245,64.960000],[63.320000,63.975714,68.310000],[65.600000,66.416224,70.310000],[68.120000,68.719898,72.340000],[71.270000,71.792449,75.150000],[73.480000,74.326122,78.350000],[75.600000,76.433673,80.570000],[78.440000,78.979898,82.670000],[81.090000,82.209796,86.290000],[83.850000,84.472449,88.530000],[86.690000,87.349388,92.030000],[89.420000,89.975306,93.780000],[91.730000,92.287449,96.910000],[95.310000,95.986939,100.010000],[98.130000,98.985306,103.850000],[101.090000,102.237143,106.840000]]}
{"type":"segment_tree_topdown_mixed", "timings":[[11.700000,11.983469,13.680000],[13.100000,13.356939,15.590000],[11.600000,11.832653,13.980000],[11.300000,11.627551,13.390000],[12.580000,13.000000,15.050000],[12.700000,13.038980,15.230000],[12.680000,13.053878,15.170000],[14.100000,14.594184,16.300000],[14.190000,14.538061,16.490000],[15.700000,16.131633,18.250000],[15.600000,15.930510,18.120000],[15.630000,16.096122,18.420000],[15.700000,16.009490,18.450000],[17.160000,17.563061,20.030000],[18.400000,18.768367,20.910000],[18.400000,18.756224,21.260000],[19.700000,20.223367,22.490000],[18.870000,19.295714,21.640000],[18.740000,19.322245,21.800000],[20.400000,20.916939,23.250000],[20.500000,20.978061,23.890000],[21.100000,21.638265,23.930000],[22.400000,22.928163,25.560000],[22.900000,23.337143,25.870000],[24.700000,25.122551,27.730000],[28.000000,28.386224,31.260000],[30.280000,30.723980,33.150000],[32.800000,33.484796,35.890000],[36.100000,36.716531,39.630000],[37.500000,38.004592,40.810000],[38.300000,38.994796,41.600000],[40.500000,41.281837,44.290000],[41.400000,42.303163,45.380000],[42.700000,43.611837,46.640000],[45.400000,46.370204,49.730000],[46.700000,47.711531,51.280000],[47.800000,48.790204,52.090000],[51.580000,52.752857,56.420000],[51.700000,52.448163,56.170000],[53.040000,53.893776,57.520000],[56.300000,57.512755,60.210000],[57.910000,59.239796,63.150000],[60.400000,61.671633,65.970000],[79.800000,82.463367,88.880000],[72.640000,74.342041,79.710000],[84.300000,85.928265,92.130000],[77.370000,78.829388,84.100000],[79.790000,81.989082,87.490000],[89.600000,92.181939,98.820000],[91.690000,93.647449,100.340000],[89.700000,91.099592,96.860000],[92.510000,94.295102,99.220000],[102.510000,105.135714,110.810000],[105.800000,108.296531,113.830000],[108.980000,111.405612,116.760000],[115.350000,117.294694,123.430000],[118.970000,121.306429,126.970000],[122.880000,125.567245,132.630000],[130.120000,131.873061,138.150000],[134.910000,137.847551,145.680000],[139.240000,141.418776,147.430000],[147.630000,150.329490,155.590000],[155.870000,159.484592,166.150000],[157.800000,161.012653,167.870000],[170.490000,173.982245,179.650000],[177.530000,181.013163,189.050000],[183.830000,187.405000,192.680000]]}
{"type":"segment_tree_topdown_branchy", "timings":[[26.970000,27.521224,30.460000],[31.340000,31.629388,35.150000],[33.270000,33.913980,38.270000],[30.510000,31.033571,34.380000],[35.130000,35.545102,38.730000],[36.809082,37.130000,39.550000],[37.550000,37.846735,41.160000],[34.660000,34.907857,37.950000],[34.950000,35.270102,38.180000],[36.000000,36.276020,39.280000],[37.630000,38.434082,41.770000],[37.700000,38.255816,42.060000],[39.500000,39.838163,43.300000],[46.900000,47.593367,52.380000],[40.900000,41.370408,45.140000],[41.450000,41.979592,45.550000],[42.400000,43.227857,46.930000],[51.860000,52.600918,57.040000],[50.380000,50.717959,56.680000],[51.850000,52.254898,56.480000],[53.468673,53.570000,56.940000],[56.240000,56.855408,61.070000],[49.100000,49.963673,53.980000],[56.130000,57.196633,61.400000],[57.710000,58.700408,62.980000],[50.870000,55.270000,57.516939],[58.609388,59.290000,65.990000],[52.600000,52.989898,57.340000],[61.770000,62.182143,67.540000],[54.600000,54.953367,59.170000],[56.437653,56.800000,61.830000],[65.000000,65.546735,70.700000],[57.740000,58.839592,63.930000],[67.060000,68.254796,74.620000],[59.840000,60.513673,66.590000],[60.600000,61.190306,66.330000],[62.347653,62.820000,68.390000],[62.800000,63.153163,68.260000],[65.062755,72.910000,78.340000],[64.680000,65.149898,70.610000],[74.024898,74.640000,81.290000],[68.463061,76.270000,82.410000],[68.140000,68.626020,74.430000],[69.550000,76.510000,77.810102],[83.250000,83.913367,89.860000],[74.000000,74.483163,79.230000],[85.630000,87.399490,93.070000],[78.930000,79.633878,85.710000],[80.570000,81.381735,86.020000],[89.990000,90.632449,97.670000],[88.280000,88.969082,93.610000],[95.300000,96.002041,102.170000],[101.680000,102.565306,108.530000],[103.860000,104.970102,110.490000],[104.470000,105.558265,111.210000],[111.470000,112.799286,119.120000],[115.888469,116.350000,121.410000],[121.190000,122.405102,127.880000],[128.980000,130.212959,135.070000],[131.240000,132.522041,139.480000],[136.440000,137.302143,144.470000],[146.700000,148.433367,155.590000],[150.150000,151.842449,159.050000],[156.780000,158.717347,166.320000],[169.380000,171.075408,177.150000],[176.620000,179.501327,187.270000],[182.120000,184.604796,194.330000]]}
{"type":"segment_tree_topdown_branchless", "timings":[[9.700000,9.908163,11.490000],[12.400000,12.526939,13.960000],[11.830000,12.031224,13.870000],[9.414490,12.400000,13.730000],[12.550000,12.711122,14.360000],[12.600000,12.718265,14.350000],[10.300000,12.699898,14.520000],[11.618265,13.570000,14.000000],[13.510000,14.000000,14.120306],[13.890000,14.015612,15.540000],[12.942245,16.400000,18.670000],[15.500000,15.706224,17.320000],[15.430000,15.615102,17.220000],[14.000000,14.193469,19.250000],[17.300000,17.421429,19.190000],[14.010000,17.371939,19.690000],[15.320000,15.687143,21.100000],[19.100000,19.298163,21.700000],[18.450000,18.683469,20.860000],[20.600000,20.764082,22.810000],[17.028163,20.440000,23.110000],[17.020000,17.222449,23.260000],[19.040000,22.936939,25.890000],[20.300000,22.630000,23.430000],[21.612959,24.740000,27.360000],[23.926735,27.200000,30.430000],[30.490000,30.721837,33.260000],[29.300000,29.692959,36.250000],[32.560000,32.822143,39.800000],[37.200000,37.517653,39.830000],[37.990000,38.229592,40.680000],[40.350000,41.186735,43.730000],[37.570000,37.917245,45.700000],[38.990000,42.755204,46.810000],[45.300000,45.909388,49.250000],[42.600000,43.052551,51.630000],[47.650000,48.204082,51.740000],[47.029694,50.030000,50.180000],[48.178061,50.880000,51.420000],[52.700000,53.131735,56.720000],[52.515816,55.900000,59.980000],[54.059592,57.620000,61.980000],[60.390000,60.662959,66.010000],[62.380000,66.739796,71.900000],[66.264184,69.850000,70.190000],[72.390000,73.187449,77.560000],[77.990000,78.943367,79.530000],[78.090000,82.688571,87.600000],[85.810000,86.302755,91.290000],[88.310000,92.905000,97.190000],[95.620000,96.598980,101.750000],[99.980000,100.830408,105.630000],[102.300000,106.900000,112.540000],[110.360000,111.007755,117.280000],[111.604796,114.690000,117.940000],[120.930000,121.949694,129.120000],[126.110000,126.831429,134.170000],[127.460000,128.489694,140.550000],[137.350000,138.110510,144.830000],[139.532755,142.030000,147.390000],[147.770000,149.065102,156.380000],[157.220000,158.452551,165.830000],[160.750000,162.263469,171.180000],[167.250000,169.200510,174.660000],[176.900000,179.596531,191.610000],[186.170000,187.985306,195.550000],[193.380000,195.479490,204.180000]]}
{"type":"segment_tree_bottomup_branchy_leftsum", "timings":[[26.430000,27.270714,30.060000],[28.300000,29.117857,32.300000],[26.910000,27.681633,30.470000],[29.700000,30.453980,33.550000],[30.880000,31.647959,34.880000],[30.140000,30.745714,33.820000],[32.220000,32.963776,36.600000],[33.470000,34.230510,37.090000],[32.550000,33.997551,37.300000],[34.490000,35.363878,38.380000],[35.610000,36.710204,40.360000],[36.340000,37.553265,41.030000],[35.960000,37.029490,41.090000],[37.990000,39.143163,42.800000],[37.680000,39.175408,42.810000],[39.360000,40.506224,44.440000],[40.420000,41.796224,45.630000],[41.250000,42.304898,45.740000],[40.930000,42.302959,46.240000],[42.990000,43.941122,47.980000],[42.810000,45.098673,47.770000],[44.300000,45.166633,48.830000],[44.250000,45.662143,49.230000],[44.900000,47.007959,51.120000],[46.910000,48.430000,52.310000],[47.890000,49.375816,53.740000],[47.440000,49.612143,54.020000],[49.250000,50.639694,55.460000],[50.330000,51.792449,56.540000],[50.120000,51.482959,55.770000],[51.800000,53.078367,57.840000],[52.710000,53.776531,58.720000],[52.720000,54.415102,58.510000],[54.380000,56.144184,60.800000],[53.950000,56.327857,61.470000],[54.930000,57.406531,62.170000],[56.830000,58.557653,63.160000],[57.720000,59.158776,64.240000],[57.150000,59.416735,64.100000],[59.320000,60.437245,65.450000],[60.280000,61.489490,66.880000],[60.050000,62.550102,67.710000],[61.810000,63.858367,69.820000],[62.750000,65.043980,70.630000],[63.730000,65.796429,71.120000],[63.280000,65.396633,70.380000],[65.400000,66.683061,71.570000],[65.330000,67.176224,72.340000],[67.400000,69.480000,74.220000],[68.580000,70.665612,76.970000],[68.950000,71.481224,76.160000],[70.110000,71.721122,77.850000],[70.970000,73.266327,78.860000],[73.380000,75.510612,80.400000],[74.350000,76.694592,81.950000],[75.540000,77.651327,83.460000],[77.710000,79.095204,84.550000],[79.000000,81.157959,86.880000],[80.770000,82.946224,88.240000],[82.400000,84.014490,90.020000],[84.100000,86.440204,92.270000],[85.310000,87.036122,92.170000],[88.090000,90.426939,95.870000],[88.940000,91.535510,96.080000],[91.840000,94.107653,100.110000],[93.700000,96.315510,101.920000],[96.330000,97.882143,103.240000]]}
{"type":"segment_tree_bottomup_branchless_leftsum", "timings":[[5.800000,5.886633,7.340000],[8.340000,8.494694,10.050000],[8.380000,8.624286,10.040000],[6.490000,6.649184,7.800000],[9.200000,9.449286,11.240000],[10.610000,10.941122,12.730000],[7.190000,7.345408,8.530000],[10.200000,10.402551,12.190000],[9.800000,9.977857,11.360000],[7.800000,7.879490,9.280000],[10.400000,10.656939,12.820000],[10.520000,10.732041,12.520000],[8.700000,8.875306,10.370000],[11.500000,11.885612,13.420000],[11.100000,11.356939,13.090000],[9.300000,9.550000,10.940000],[11.800000,12.063673,13.850000],[12.300000,12.515102,14.220000],[10.380000,10.539490,12.180000],[13.400000,13.654694,16.240000],[13.010000,13.245204,15.120000],[11.100000,11.294286,13.140000],[13.980000,14.291837,16.330000],[13.500000,13.903571,16.040000],[13.180000,13.544898,15.530000],[17.090000,17.545816,19.790000],[18.000000,18.443673,20.910000],[18.100000,18.440000,20.600000],[20.500000,20.917959,23.050000],[21.800000,22.309592,24.890000],[22.000000,22.394388,24.740000],[24.200000,24.739184,27.160000],[26.000000,26.530000,29.570000],[27.900000,28.448980,31.380000],[30.500000,31.169082,34.070000],[32.500000,33.086122,35.640000],[34.140000,34.679082,37.460000],[36.900000,37.535918,40.630000],[38.500000,39.117347,42.130000],[39.300000,39.836735,43.050000],[41.770000,42.491224,45.140000],[43.600000,44.459490,47.360000],[45.300000,46.310918,50.280000],[48.800000,49.855204,54.000000],[52.100000,53.168673,56.660000],[55.890000,57.105408,59.980000],[60.340000,61.314388,65.190000],[64.980000,65.980816,69.680000],[68.150000,69.468878,73.570000],[73.310000,75.028265,79.470000],[77.400000,78.970408,82.840000],[81.800000,83.849184,88.570000],[87.120000,88.673878,93.980000],[92.300000,93.693980,98.150000],[96.730000,98.782653,103.270000],[103.760000,106.298776,111.670000],[108.120000,110.002143,115.680000],[113.130000,115.112041,120.500000],[119.330000,122.010306,127.720000],[125.540000,127.545204,132.910000],[130.670000,133.450816,140.190000],[138.260000,141.134184,146.860000],[145.970000,148.416735,154.710000],[152.030000,154.740918,162.960000],[159.770000,162.185306,169.900000],[169.010000,173.253061,180.900000],[176.700000,179.554490,188.440000]]}
{"type":"segment_tree_bottomup_branchless", "timings":[[3.840000,4.014898,5.490000],[6.500000,6.706735,8.150000],[6.300000,6.579286,7.900000],[4.470000,4.471327,5.510000],[7.250000,7.422449,8.950000],[6.800000,7.076020,9.070000],[4.800000,5.057143,6.680000],[7.700000,7.907653,9.870000],[7.020000,7.200306,8.810000],[5.300000,5.386327,6.830000],[7.950000,8.141429,9.970000],[7.500000,7.647347,9.030000],[5.890000,6.071939,7.470000],[8.500000,8.674388,10.190000],[8.200000,8.334898,9.870000],[6.390000,6.551939,8.120000],[8.870000,9.162551,10.950000],[8.800000,9.047347,11.060000],[7.200000,7.449184,8.990000],[9.700000,9.881327,11.860000],[9.510000,9.711327,11.440000],[7.900000,8.081633,9.570000],[10.220000,10.432347,12.420000],[10.490000,10.692755,12.450000],[9.570000,9.784082,11.490000],[12.300000,12.623673,14.510000],[13.270000,13.573571,15.740000],[13.260000,13.566633,15.330000],[15.200000,15.250204,17.030000],[15.900000,16.061020,17.530000],[15.400000,15.648367,17.370000],[16.800000,17.119694,18.980000],[17.650000,17.794796,20.230000],[17.900000,18.101327,20.290000],[19.980000,20.190816,22.540000],[21.300000,21.455612,23.190000],[21.740000,21.951531,24.440000],[23.610000,23.847143,26.070000],[24.790000,25.039490,27.250000],[25.500000,25.756837,27.810000],[27.520000,27.726837,30.080000],[28.750000,28.933265,31.440000],[30.000000,30.185510,32.560000],[33.060000,33.438469,36.220000],[35.490000,35.862551,38.410000],[38.200000,38.607245,41.620000],[42.100000,42.622755,45.620000],[45.790000,46.241122,49.420000],[49.100000,49.482653,53.220000],[54.990000,55.413265,59.020000],[58.000000,58.471122,62.120000],[62.010000,62.427143,66.160000],[66.620000,67.473673,71.290000],[72.000000,72.787041,77.060000],[76.820000,77.483061,81.870000],[81.690000,82.087245,86.350000],[86.510000,87.479286,92.450000],[91.780000,92.915102,97.790000],[97.200000,98.074592,103.320000],[102.460000,103.257959,110.050000],[108.440000,109.204082,114.630000],[113.750000,114.945714,120.650000],[120.140000,121.421939,127.300000],[126.450000,127.299694,133.600000],[132.740000,133.440918,139.450000],[140.770000,142.094694,147.640000],[147.790000,148.967755,155.660000]]}
{"type":"segment_tree_simd_node64", "timings":[[4.600000,4.737551,6.360000],[3.950000,4.156531,5.600000],[4.100000,4.244184,5.600000],[3.900000,4.051735,5.340000],[4.500000,4.630102,5.950000],[4.030000,4.222143,5.530000],[4.790000,4.871735,6.280000],[3.900000,4.055204,5.430000],[4.040000,4.210816,5.670000],[3.900000,4.069388,5.300000],[3.910000,4.059898,5.480000],[4.200000,4.330714,5.770000],[4.000000,4.119388,5.360000],[6.200000,6.390918,7.560000],[6.600000,6.802653,7.990000],[8.400000,8.583163,10.040000],[6.700000,6.912959,8.500000],[6.400000,6.657347,8.320000],[8.400000,8.554286,10.420000],[7.300000,7.532449,9.240000],[7.400000,7.590510,9.240000],[8.300000,8.551633,10.620000],[8.300000,8.581531,10.120000],[8.400000,8.632245,10.350000],[8.400000,8.606939,10.320000],[8.900000,9.166224,11.060000],[9.510000,9.725714,11.380000],[9.900000,10.133776,11.970000],[10.440000,10.637041,12.390000],[11.300000,11.537449,13.200000],[12.070000,12.267857,14.340000],[14.480000,14.674898,16.540000],[14.900000,15.132449,16.960000],[15.300000,15.478980,17.380000],[15.600000,15.897041,17.620000],[16.700000,16.911939,19.420000],[18.200000,18.507653,20.590000],[19.210000,19.505714,21.310000],[20.200000,20.442551,22.210000],[20.700000,20.896531,22.730000],[21.600000,21.776224,24.040000],[22.300000,22.543673,24.610000],[23.420000,23.642347,25.370000],[24.030000,24.270510,25.980000],[25.500000,25.727347,27.340000],[27.300000,27.488367,29.320000],[28.990000,29.226020,31.170000],[31.150000,31.530408,33.830000],[32.510000,32.960102,35.090000],[39.310000,39.835612,42.160000],[41.280000,41.578265,43.980000],[42.890000,43.260102,45.620000],[51.390000,51.816735,54.440000],[46.620000,47.057653,49.060000],[46.410000,46.810510,48.970000],[47.600000,48.117755,50.610000],[47.590000,47.880714,50.410000],[49.100000,49.508878,51.750000],[50.390000,50.917551,53.640000],[51.280000,51.672347,54.280000],[51.420000,51.770714,53.820000],[52.700000,53.097653,55.350000],[54.640000,55.028878,58.080000],[57.660000,58.065918,60.750000],[60.430000,60.949490,64.030000],[61.580000,62.177245,64.940000],[63.650000,64.139694,66.900000]]}
{"type":"segment_tree_simd_node64__simd512", "timings":[[3.900000,3.987449,5.390000],[3.700000,3.792041,5.220000],[3.300000,3.420510,4.470000],[3.700000,3.782857,5.180000],[3.280000,3.402245,4.650000],[3.300000,3.426020,4.620000],[3.800000,3.927449,5.330000],[3.400000,3.534082,4.820000],[3.400000,3.571224,4.900000],[3.600000,3.736122,5.130000],[3.500000,3.665204,5.050000],[3.590000,3.699592,4.980000],[3.900000,3.988673,5.500000],[5.760000,5.879898,7.320000],[11.800000,11.966122,13.860000],[5.990000,6.127653,7.620000],[5.730000,5.859082,7.480000],[5.800000,5.924388,7.390000],[7.600000,7.755306,9.410000],[6.030000,6.216633,7.770000],[6.880000,7.015000,8.340000],[7.500000,7.652959,9.280000],[7.700000,7.813061,9.470000],[7.400000,7.516224,8.880000],[7.700000,7.823571,9.370000],[8.670000,8.783061,10.160000],[8.010000,8.170510,9.510000],[9.600000,9.733367,11.190000],[9.700000,9.812041,11.200000],[10.600000,10.767041,12.130000],[11.400000,11.597959,13.080000],[14.300000,14.416939,15.550000],[14.600000,14.753265,16.540000],[14.980000,15.119286,16.760000],[15.400000,15.503776,16.960000],[16.400000,16.596224,17.870000],[18.330000,18.553673,20.470000],[19.510000,19.786327,21.640000],[20.880000,21.141633,23.020000],[23.200000,23.412857,25.280000],[23.820000,24.155918,26.320000],[24.350000,24.648367,26.840000],[25.110000,25.400918,27.210000],[26.040000,26.248673,28.010000],[27.240000,27.517653,29.810000],[28.940000,29.264694,31.590000],[30.390000,30.703776,32.940000],[32.640000,33.037449,35.170000],[34.800000,35.153367,37.290000],[44.480000,45.086429,47.260000],[47.280000,47.665918,49.930000],[47.830000,48.193776,51.230000],[49.060000,49.449286,52.300000],[48.300000,48.696531,51.230000],[48.470000,48.941633,51.220000],[58.720000,59.122857,61.630000],[52.500000,52.932755,55.380000],[53.390000,53.808265,55.960000],[54.800000,55.372551,57.810000],[54.840000,55.305918,57.970000],[56.230000,56.571633,59.200000],[58.000000,58.392755,60.430000],[63.600000,64.010204,67.570000],[62.900000,63.442449,66.190000],[64.670000,65.114694,68.110000],[67.910000,68.345714,71.240000],[69.780000,70.519592,73.060000]]}
{"type":"segment_tree_simd_node256", "timings":[[4.200000,4.308265,5.670000],[7.800000,7.916224,9.290000],[7.800000,7.895408,9.140000],[7.800000,8.029388,9.310000],[8.200000,8.293878,9.800000],[7.800000,7.969592,9.140000],[9.300000,9.425306,10.780000],[7.850000,7.971837,9.400000],[7.990000,8.085714,9.560000],[7.800000,7.935000,9.060000],[9.300000,9.434898,10.980000],[9.100000,9.213367,10.470000],[8.100000,8.227755,9.640000],[8.300000,8.403265,9.560000],[8.300000,8.496531,9.600000],[8.400000,8.578673,9.930000],[8.600000,8.697449,10.240000],[8.700000,8.857551,10.230000],[9.500000,9.604082,11.190000],[8.860000,9.000816,10.470000],[9.000000,9.118163,10.510000],[9.100000,9.293571,10.420000],[9.500000,9.624796,11.140000],[9.600000,9.709592,11.140000],[9.700000,9.845306,11.290000],[13.900000,14.099694,15.660000],[14.250000,14.437041,16.110000],[15.000000,15.201224,17.140000],[15.900000,16.097449,17.740000],[17.130000,17.379592,19.030000],[17.700000,17.848163,19.940000],[19.000000,19.210612,21.110000],[18.910000,19.129286,20.980000],[19.410000,19.608469,21.470000],[20.000000,20.151939,21.910000],[21.250000,21.411429,23.490000],[23.400000,23.741122,25.540000],[25.040000,25.314388,27.200000],[26.110000,26.440918,28.820000],[27.600000,27.802857,30.290000],[28.400000,28.631735,30.580000],[29.900000,30.182449,32.430000],[30.900000,31.260510,33.080000],[31.700000,32.089286,34.200000],[32.980000,33.298061,35.220000],[34.500000,34.842041,37.160000],[37.000000,37.279286,39.220000],[40.730000,41.128061,43.440000],[42.560000,43.097755,44.870000],[49.100000,49.364082,52.170000],[51.320000,51.753367,54.610000],[53.440000,53.661633,56.520000],[54.970000,55.560000,58.350000],[55.090000,55.589184,58.520000],[55.620000,56.090204,58.810000],[56.500000,56.916837,59.770000],[58.080000,58.422041,61.310000],[59.580000,59.878571,62.950000],[60.300000,60.634490,63.810000],[60.590000,61.121633,64.180000],[61.680000,62.079592,65.210000],[62.640000,63.212551,66.950000],[63.450000,64.076020,67.110000],[64.870000,65.332551,68.170000],[65.880000,66.298776,69.100000],[66.800000,67.341224,70.580000],[70.290000,71.183265,74.050000]]}
{"type":"segment_tree_simd_node64_restricted", "timings":[[3.200000,3.316122,4.790000],[3.300000,3.439184,4.510000],[3.200000,3.297857,4.460000],[3.200000,3.318673,4.520000],[3.200000,3.326837,4.480000],[3.260000,3.384694,4.780000],[9.800000,9.996327,11.380000],[3.360000,3.542347,4.710000],[3.260000,3.368469,4.660000],[3.200000,3.316429,4.530000],[3.200000,3.368367,4.870000],[3.200000,3.386224,4.880000],[3.310000,3.472041,4.550000],[5.200000,5.313571,6.690000],[5.140000,5.328469,6.620000],[5.140000,5.337143,6.560000],[5.100000,5.310306,6.690000],[5.370000,5.567041,7.040000],[5.200000,5.408265,6.750000],[5.270000,5.428980,6.970000],[5.300000,5.478776,6.900000],[5.400000,5.606837,7.120000],[5.480000,5.635510,7.240000],[5.580000,5.806939,7.300000],[5.580000,5.753673,7.380000],[5.600000,5.830714,7.580000],[5.600000,5.830306,7.750000],[6.040000,6.344490,8.460000],[6.090000,6.449490,9.400000],[6.260000,6.524796,9.600000],[6.800000,7.065000,10.370000],[9.880000,10.184286,13.790000],[10.830000,11.146939,14.480000],[11.730000,11.992449,14.930000],[12.910000,13.169592,15.570000],[14.070000,14.323265,16.460000],[15.180000,15.437041,17.680000],[15.960000,16.277857,18.400000],[16.450000,16.791633,18.770000],[17.050000,17.387857,20.340000],[17.680000,17.954388,20.370000],[18.190000,18.445102,21.020000],[18.700000,19.004082,21.940000],[19.490000,19.810408,22.550000],[20.700000,21.023061,23.360000],[22.250000,22.724388,24.850000],[24.100000,24.565102,27.130000],[24.840000,25.261327,28.090000],[27.700000,28.146939,31.720000],[32.640000,33.022449,36.110000],[34.300000,34.785306,37.930000],[33.900000,34.215510,36.940000],[33.810000,34.235000,37.080000],[35.280000,35.606939,38.390000],[39.420000,39.848673,42.490000],[36.300000,36.664490,39.380000],[36.770000,37.105000,39.840000],[38.200000,38.653878,42.090000],[38.550000,38.968469,42.030000],[38.000000,38.382755,41.050000],[38.810000,39.382041,42.460000],[40.090000,40.493265,43.750000],[44.620000,45.155918,48.080000],[42.490000,42.927245,45.580000],[44.390000,44.954184,48.310000],[47.310000,48.004898,51.680000],[46.160000,46.654388,50.030000]]}
{"type":"segment_tree_simd_node64_restricted_simd512", "timings":[[3.320000,3.575102,5.010000],[3.460000,3.618571,4.830000],[3.420000,3.543980,4.950000],[3.400000,3.581020,5.100000],[3.370000,3.518367,4.850000],[3.240000,3.431020,4.860000],[9.800000,9.968265,11.680000],[3.200000,3.340612,4.660000],[3.350000,3.489694,4.840000],[3.240000,3.443571,4.730000],[3.200000,3.373061,4.770000],[3.300000,3.422245,4.800000],[3.200000,3.322755,4.560000],[5.300000,5.471122,7.230000],[5.700000,5.812347,7.170000],[5.180000,5.354796,6.810000],[5.140000,5.315204,6.730000],[5.130000,5.303469,6.560000],[5.200000,5.337653,6.630000],[5.280000,5.428673,6.870000],[5.350000,5.509898,6.730000],[5.500000,5.657959,6.790000],[5.400000,5.553878,6.960000],[5.500000,5.728061,6.870000],[5.500000,5.781531,7.260000],[5.500000,5.807551,7.370000],[5.600000,5.912245,7.750000],[5.940000,6.188367,8.120000],[5.910000,6.190612,8.650000],[6.600000,6.907959,10.030000],[6.800000,7.053061,10.840000],[9.750000,10.073673,13.400000],[10.930000,11.197347,14.760000],[11.670000,11.974388,15.070000],[12.940000,13.243265,15.620000],[14.190000,14.463878,16.630000],[15.030000,15.300204,17.920000],[15.920000,16.205408,18.220000],[16.400000,16.749388,18.650000],[16.900000,17.250306,19.680000],[17.600000,17.988776,20.450000],[18.230000,18.571224,20.980000],[18.590000,18.929694,20.950000],[19.500000,19.866224,22.230000],[20.690000,21.013980,23.980000],[22.360000,22.777755,25.340000],[24.370000,24.834286,27.880000],[24.500000,24.913367,28.340000],[26.600000,26.941429,29.980000],[31.010000,31.585714,34.440000],[33.100000,33.459388,36.200000],[33.200000,33.615306,36.420000],[37.930000,38.399898,41.050000],[35.380000,35.838980,38.670000],[35.710000,36.178061,38.980000],[36.720000,37.213265,39.770000],[40.300000,40.715306,43.850000],[37.500000,37.864490,40.990000],[40.590000,41.157143,43.690000],[38.100000,38.589184,41.580000],[39.000000,39.479694,42.270000],[42.190000,42.750306,45.480000],[41.490000,41.984796,45.140000],[43.080000,43.663878,46.470000],[44.950000,45.479082,48.730000],[44.790000,45.327653,48.670000],[46.270000,46.757143,50.340000]]}
{"type":"segment_tree_simd_node256_restricted", "timings":[[2.050000,2.183367,3.430000],[4.000000,4.103163,5.410000],[3.360000,3.505714,4.860000],[3.320000,3.431122,4.660000],[3.560000,3.721837,5.150000],[3.490000,3.670510,4.820000],[3.400000,3.543163,4.660000],[3.320000,3.488878,4.850000],[3.320000,3.533367,4.730000],[3.360000,3.511020,4.930000],[3.400000,3.603469,4.940000],[3.600000,3.772653,4.970000],[3.390000,3.502857,4.750000],[3.340000,3.490102,4.690000],[3.690000,3.832245,4.890000],[4.230000,4.395000,5.710000],[3.400000,3.541020,4.720000],[3.490000,3.626939,4.930000],[3.500000,3.707959,4.970000],[3.410000,3.609796,4.810000],[3.540000,3.755102,4.760000],[3.610000,3.844184,5.160000],[3.710000,3.943673,5.090000],[3.720000,4.032347,5.100000],[3.890000,4.199796,5.510000],[5.910000,6.422041,7.770000],[6.300000,6.724592,8.540000],[6.300000,6.904184,8.920000],[6.330000,6.889184,8.990000],[6.500000,7.108878,9.540000],[6.590000,7.248469,10.750000],[6.710000,7.478265,12.230000],[6.830000,7.749286,13.980000],[8.700000,9.434694,16.500000],[8.800000,9.448469,18.640000],[10.270000,10.795612,21.150000],[11.600000,12.061837,22.770000],[12.580000,13.039286,22.720000],[13.800000,14.173163,23.280000],[14.800000,15.129592,22.540000],[15.300000,15.554898,21.460000],[15.930000,16.258061,21.100000],[16.410000,16.750510,20.570000],[17.610000,17.908265,20.950000],[18.020000,18.461122,20.790000],[19.890000,20.306020,22.150000],[21.100000,21.574490,23.620000],[21.700000,22.337041,24.580000],[23.540000,24.148061,26.220000],[31.190000,31.830918,34.560000],[31.900000,32.596429,35.450000],[31.400000,32.138265,34.710000],[32.490000,33.194388,35.530000],[33.900000,34.614490,37.260000],[34.070000,34.831122,38.660000],[36.800000,37.491837,41.560000],[35.820000,36.536735,41.830000],[37.500000,38.220102,45.420000],[37.080000,37.892143,48.080000],[38.650000,39.404796,49.620000],[40.300000,40.927653,51.640000],[39.330000,40.053265,51.560000],[41.790000,42.564388,54.510000],[41.330000,42.081735,53.320000],[46.610000,47.484286,57.830000],[43.060000,43.609082,52.910000],[47.650000,48.374898,57.420000]]}
{"type":"segment_tree_simd_node1024_restricted", "timings":[[3.700000,3.778163,5.290000],[3.100000,3.233163,4.340000],[3.050000,3.133469,3.980000],[3.200000,3.343571,4.250000],[3.300000,3.360306,4.360000],[3.200000,3.288163,4.350000],[3.200000,3.270306,4.330000],[5.600000,5.770102,7.290000],[5.600000,5.714184,7.410000],[5.100000,5.258469,6.530000],[5.220000,5.410510,7.000000],[5.480000,5.650102,6.690000],[5.100000,5.236429,6.430000],[5.400000,5.561837,7.140000],[5.900000,6.078571,7.410000],[5.200000,5.365918,6.740000],[5.300000,5.481735,6.960000],[5.300000,5.417245,6.900000],[5.540000,5.755306,7.430000],[5.430000,5.659082,7.270000],[5.530000,5.817755,7.190000],[5.860000,6.236327,7.660000],[5.810000,6.075306,7.460000],[6.130000,6.405816,8.070000],[6.040000,6.476531,7.770000],[6.250000,6.700918,8.320000],[6.250000,7.067653,8.810000],[6.420000,7.394388,9.240000],[6.390000,7.523469,9.490000],[6.110000,7.703469,9.800000],[6.200000,7.951633,10.450000],[6.970000,8.840306,11.520000],[6.450000,8.502347,11.780000],[6.440000,8.930204,13.520000],[6.930000,9.407755,15.470000],[7.590000,9.755204,18.820000],[8.140000,10.240000,22.680000],[14.430000,17.226531,34.870000],[16.030000,19.026122,48.830000],[16.860000,18.902959,52.640000],[18.730000,20.750204,65.660000],[19.600000,21.489082,73.930000],[21.510000,23.214796,78.530000],[22.830000,24.221633,73.730000],[24.400000,25.581429,68.460000],[29.550000,30.828776,65.620000],[30.170000,31.128469,58.320000],[31.800000,32.934286,53.460000],[32.170000,33.106122,47.860000],[34.790000,35.719286,45.770000],[37.060000,37.989490,45.390000],[37.690000,38.686224,44.160000],[38.700000,39.603980,44.300000],[39.120000,39.963878,43.790000],[42.230000,43.101531,46.790000],[43.610000,44.829286,49.040000],[42.230000,43.561735,47.450000],[44.470000,45.945204,49.670000],[42.170000,43.561122,47.270000],[43.310000,45.313776,49.510000],[44.730000,47.030918,51.930000],[43.880000,46.070306,50.910000],[44.890000,47.444286,53.220000],[47.910000,51.762653,62.550000],[48.420000,51.938980,61.320000],[50.340000,53.570204,63.640000],[52.670000,55.945714,70.170000]]}
{"type":"fenwick_tree.noholes", "timings":[[6.400000,6.528776,7.800000],[6.750000,6.875102,8.040000],[6.800000,7.050306,8.490000],[6.730000,6.891531,8.050000],[7.100000,7.285000,8.750000],[8.120000,8.374388,9.870000],[7.060000,7.195816,8.490000],[7.430000,7.642857,9.060000],[7.400000,7.564388,8.950000],[8.380000,8.547449,10.100000],[8.860000,9.076429,10.440000],[8.800000,8.986122,10.360000],[7.690000,7.836327,9.240000],[9.100000,9.301837,10.480000],[9.100000,9.225714,10.380000],[9.140000,9.309796,10.370000],[8.410000,8.616735,9.970000],[8.410000,8.646122,9.680000],[9.460000,9.652347,11.090000],[9.000000,9.187755,10.370000],[10.200000,10.467143,12.200000],[10.360000,10.819898,12.130000],[11.050000,11.393061,12.850000],[13.470000,13.768265,15.720000],[13.580000,13.912551,15.530000],[14.880000,15.156735,17.070000],[15.100000,15.419082,17.300000],[15.760000,16.033061,17.470000],[17.040000,17.340204,19.250000],[18.000000,18.206939,20.290000],[17.840000,18.085918,20.240000],[19.200000,19.500612,21.480000],[20.100000,20.352551,22.280000],[20.200000,20.429592,22.270000],[21.600000,21.841939,24.310000],[22.610000,22.900102,25.580000],[23.000000,23.228776,25.560000],[24.600000,25.088367,27.630000],[25.800000,26.082347,28.500000],[26.710000,27.193367,29.640000],[29.700000,30.184082,32.610000],[32.730000,33.230000,35.310000],[36.390000,36.967347,39.210000],[42.430000,42.988673,45.080000],[46.760000,47.408980,49.340000],[50.080000,50.715816,53.020000],[53.190000,53.871735,56.190000],[55.830000,56.516837,58.780000],[61.600000,62.431531,64.650000],[62.370000,62.965000,65.010000],[73.390000,74.084694,76.540000],[66.790000,67.372347,69.820000],[70.610000,71.314796,73.660000],[76.180000,76.861327,79.310000],[77.240000,78.149082,80.890000],[88.210000,89.177959,91.950000],[85.850000,86.735510,89.590000],[90.120000,90.949286,93.570000],[102.860000,103.847143,106.970000],[106.070000,107.112245,109.920000],[114.830000,115.826531,118.150000],[120.180000,121.134490,124.420000],[112.440000,113.699898,117.290000],[128.080000,129.274592,131.830000],[140.630000,141.582551,144.880000],[148.690000,150.047959,153.820000],[137.570000,138.812857,141.410000]]}
{"type":"fenwick_tree", "timings":[[7.400000,7.685408,9.420000],[7.300000,7.510000,9.070000],[7.300000,7.639796,9.290000],[7.200000,7.503061,9.040000],[7.600000,7.767347,9.460000],[7.620000,7.852857,9.640000],[7.900000,8.082449,9.680000],[7.900000,8.101224,9.560000],[8.090000,8.304490,10.060000],[8.300000,8.477551,10.050000],[8.400000,8.621633,10.130000],[8.300000,8.537857,10.210000],[8.320000,8.516735,10.210000],[9.000000,9.206224,10.620000],[8.900000,9.171020,10.620000],[8.910000,9.118265,10.650000],[9.400000,9.636531,11.110000],[9.500000,9.713980,11.240000],[9.400000,9.667653,11.330000],[9.800000,9.987653,11.700000],[10.000000,10.257245,12.110000],[10.250000,10.705102,12.320000],[11.080000,11.476735,13.170000],[11.990000,12.347347,14.020000],[12.730000,13.146939,14.980000],[13.900000,14.302857,16.180000],[13.750000,14.059184,15.860000],[11.710000,11.965306,13.910000],[12.460000,12.708163,14.790000],[13.270000,13.576020,15.760000],[13.660000,13.970816,16.220000],[14.910000,15.325714,17.590000],[15.670000,16.061633,18.350000],[15.680000,16.091633,18.420000],[16.860000,17.304694,19.610000],[17.520000,17.935714,20.440000],[18.800000,19.261939,21.930000],[19.720000,20.266020,22.930000],[20.450000,21.015816,23.640000],[20.820000,21.329490,24.010000],[22.140000,22.713878,25.310000],[22.630000,23.172347,26.080000],[23.040000,23.542449,26.270000],[24.090000,24.625612,27.520000],[24.870000,25.343265,28.270000],[25.670000,26.165510,29.040000],[27.590000,28.083980,31.070000],[28.970000,29.566122,32.270000],[30.980000,31.505408,34.580000],[33.850000,34.462653,37.590000],[35.570000,36.385204,39.810000],[37.960000,38.819796,41.980000],[41.900000,42.788163,46.170000],[42.300000,43.156837,46.480000],[46.400000,47.343163,50.730000],[48.770000,49.575102,53.070000],[51.400000,52.280306,55.440000],[53.350000,54.484286,58.020000],[58.000000,59.352653,63.510000],[58.200000,59.507041,63.300000],[60.630000,61.491939,64.910000],[62.900000,64.245000,68.200000],[65.840000,66.942449,70.740000],[68.030000,69.347653,73.470000],[70.800000,72.317347,76.870000],[73.160000,74.518673,78.320000],[76.290000,77.548571,81.820000]]}
{"type":"fenwick_tree.holes", "timings":[[7.400000,7.685408,9.420000],[7.300000,7.510000,9.070000],[7.300000,7.639796,9.290000],[7.200000,7.503061,9.040000],[7.600000,7.767347,9.460000],[7.620000,7.852857,9.640000],[7.900000,8.082449,9.680000],[7.900000,8.101224,9.560000],[8.090000,8.304490,10.060000],[8.300000,8.477551,10.050000],[8.400000,8.621633,10.130000],[8.300000,8.537857,10.210000],[8.320000,8.516735,10.210000],[9.000000,9.206224,10.620000],[8.900000,9.171020,10.620000],[8.910000,9.118265,10.650000],[9.400000,9.636531,11.110000],[9.500000,9.713980,11.240000],[9.400000,9.667653,11.330000],[9.800000,9.987653,11.700000],[10.000000,10.257245,12.110000],[10.250000,10.705102,12.320000],[11.080000,11.476735,13.170000],[11.990000,12.347347,14.020000],[12.730000,13.146939,14.980000],[13.900000,14.302857,16.180000],[13.750000,14.059184,15.860000],[11.710000,11.965306,13.910000],[12.460000,12.708163,14.790000],[13.270000,13.576020,15.760000],[13.660000,13.970816,16.220000],[14.910000,15.325714,17.590000],[15.670000,16.061633,18.350000],[15.680000,16.091633,18.420000],[16.860000,17.304694,19.610000],[17.520000,17.935714,20.440000],[18.800000,19.261939,21.930000],[19.720000,20.266020,22.930000],[20.450000,21.015816,23.640000],[20.820000,21.329490,24.010000],[22.140000,22.713878,25.310000],[22.630000,23.172347,26.080000],[23.040000,23.542449,26.270000],[24.090000,24.625612,27.520000],[24.870000,25.343265,28.270000],[25.670000,26.165510,29.040000],[27.590000,28.083980,31.070000],[28.970000,29.566122,32.270000],[30.980000,31.505408,34.580000],[33.850000,34.462653,37.590000],[35.570000,36.385204,39.810000],[37.960000,38.819796,41.980000],[41.900000,42.788163,46.170000],[42.300000,43.156837,46.480000],[46.400000,47.343163,50.730000],[48.770000,49.575102,53.070000],[51.400000,52.280306,55.440000],[53.350000,54.484286,58.020000],[58.000000,59.352653,63.510000],[58.200000,59.507041,63.300000],[60.630000,61.491939,64.910000],[62.900000,64.245000,68.200000],[65.840000,66.942449,70.740000],[68.030000,69.347653,73.470000],[70.800000,72.317347,76.870000],[73.160000,74.518673,78.320000],[76.290000,77.548571,81.820000]]}
{"type":"segment_tree_node64", "timings":[[24.590000,24.821224,27.200000],[24.920000,25.166633,27.450000],[25.190000,25.379898,27.640000],[25.100000,25.355714,28.010000],[27.370000,27.668163,30.120000],[26.100000,26.465918,29.020000],[28.720000,28.970714,31.170000],[29.410000,29.632245,32.420000],[30.000000,30.305204,32.550000],[30.500000,30.678878,33.410000],[30.810000,31.051531,33.540000],[29.900000,30.130000,32.810000],[30.000000,30.215918,32.490000],[36.200000,36.534592,39.860000],[37.800000,38.085714,41.440000],[38.080000,38.356939,41.590000],[37.600000,37.862551,41.130000],[39.600000,39.925408,43.090000],[39.520000,39.972755,43.160000],[40.300000,40.534694,43.880000],[39.700000,39.961633,43.420000],[42.380000,42.659694,46.650000],[41.900000,42.105408,44.160000],[43.800000,44.053265,47.620000],[42.200000,42.465102,45.460000],[45.500000,45.883061,49.410000],[43.900000,44.324184,47.810000],[46.580000,47.170612,51.110000],[43.760000,44.343469,48.160000],[47.230000,47.631633,51.780000],[45.500000,45.830102,49.750000],[53.820000,54.244898,58.560000],[52.600000,53.184592,57.510000],[54.080000,54.407551,59.150000],[54.500000,54.819592,59.010000],[55.100000,55.737857,59.850000],[55.630000,56.380306,60.590000],[56.360000,57.017857,61.760000],[57.280000,58.187245,63.150000],[58.160000,59.125204,64.020000],[59.090000,59.837653,64.470000],[59.980000,60.566429,65.340000],[60.800000,61.206429,65.940000],[61.190000,61.718265,65.740000],[62.170000,62.542245,66.990000],[62.590000,62.883571,67.630000],[63.580000,64.451531,68.500000],[64.380000,65.099898,70.120000],[64.700000,65.368367,70.480000],[82.370000,82.996224,87.660000],[83.060000,83.980612,88.110000],[83.700000,84.496633,88.870000],[84.100000,84.778061,88.850000],[84.310000,84.887959,89.120000],[84.430000,85.245510,89.510000],[84.940000,85.608878,89.700000],[85.410000,86.360204,91.720000],[84.930000,85.581224,90.340000],[86.050000,86.723061,91.320000],[86.030000,86.593878,88.980000],[86.740000,88.020000,92.610000],[87.010000,87.397653,90.310000],[87.540000,88.560306,93.510000],[87.730000,88.526633,93.280000],[89.960000,91.137857,95.700000],[88.870000,89.592041,93.760000],[90.020000,91.189796,95.460000]]}
{"type":"segment_tree_node256", "timings":[[20.010000,20.329490,22.050000],[27.000000,27.268367,30.200000],[29.000000,29.522551,32.130000],[28.800000,29.128469,31.760000],[30.290000,30.548265,33.320000],[29.500000,29.724082,32.080000],[31.200000,31.425102,33.830000],[31.860000,32.310918,35.020000],[32.980000,33.394490,35.790000],[34.000000,34.561531,37.080000],[34.490000,34.814694,38.540000],[33.120000,33.532755,36.290000],[33.500000,33.734490,36.590000],[34.530000,34.818367,38.060000],[35.300000,35.730816,39.100000],[37.550000,37.968776,41.290000],[36.900000,37.290000,40.610000],[38.690000,38.957755,42.600000],[37.500000,37.812653,41.140000],[39.700000,40.092857,43.700000],[39.800000,40.089082,43.750000],[42.520000,42.925816,46.510000],[41.100000,41.421327,45.380000],[43.700000,44.162857,48.160000],[42.000000,42.618673,46.030000],[52.050000,52.782041,57.320000],[52.700000,53.233571,57.610000],[54.760000,55.107449,59.550000],[53.700000,53.987551,58.500000],[54.930000,55.236020,59.810000],[55.910000,56.241429,60.810000],[57.190000,57.662347,62.530000],[56.900000,57.761122,62.650000],[58.100000,58.910204,63.470000],[58.270000,58.799082,63.330000],[59.090000,59.540612,64.210000],[59.090000,59.512041,64.370000],[60.040000,60.478469,65.160000],[61.180000,61.566327,66.280000],[61.490000,62.348061,67.200000],[61.480000,62.441122,67.090000],[63.200000,63.701633,68.460000],[63.300000,63.761531,68.960000],[63.720000,64.193878,69.680000],[64.150000,64.671837,69.550000],[64.830000,65.220102,70.870000],[65.700000,66.144082,71.190000],[66.410000,67.293878,72.020000],[66.030000,66.579082,71.760000],[79.170000,80.310408,84.850000],[80.600000,81.727551,86.560000],[81.780000,82.875714,88.510000],[81.910000,82.582755,88.120000],[82.160000,82.753265,87.530000],[82.260000,82.906020,87.980000],[83.140000,83.959082,88.870000],[83.570000,84.724694,89.910000],[83.970000,84.763776,90.250000],[84.820000,85.623980,90.280000],[85.160000,85.880408,92.160000],[84.650000,85.437449,90.730000],[85.530000,86.135816,91.560000],[86.390000,87.135612,93.050000],[86.920000,87.589796,92.330000],[88.600000,89.525510,95.540000],[88.230000,89.215918,95.250000],[89.030000,89.512143,95.500000]]}
{"type":"segment_tree_node64_restricted", "timings":[[23.600000,23.920612,25.820000],[23.390000,23.678571,25.640000],[23.400000,23.683776,25.780000],[23.890000,24.146633,26.180000],[24.780000,25.042551,27.660000],[27.050000,27.594592,30.150000],[26.390000,26.867857,29.260000],[27.000000,27.359898,29.850000],[27.300000,27.657347,30.190000],[28.000000,28.256429,30.730000],[27.990000,28.221429,30.970000],[28.900000,29.377449,31.800000],[29.100000,29.439184,31.940000],[37.780000,38.116327,41.530000],[37.310000,37.920612,41.100000],[40.390000,40.668061,44.240000],[37.770000,38.074388,41.110000],[40.350000,40.773367,43.870000],[38.600000,38.873469,42.050000],[41.820000,42.249694,45.210000],[38.760000,39.080816,42.500000],[41.600000,42.166531,45.290000],[40.800000,41.263980,44.710000],[44.590000,44.983265,48.370000],[41.300000,41.896735,45.670000],[45.080000,45.665204,49.640000],[42.880000,43.584286,46.560000],[45.910000,46.303469,50.220000],[43.450000,43.859388,47.350000],[46.680000,47.304082,50.950000],[44.100000,44.477041,48.240000],[56.200000,56.926735,62.210000],[54.380000,55.062245,59.580000],[55.300000,56.037143,61.510000],[56.250000,57.031429,62.340000],[57.200000,57.925918,62.780000],[58.090000,58.527857,63.860000],[58.550000,59.225204,63.860000],[58.600000,59.399490,64.010000],[58.840000,59.505918,64.020000],[60.040000,60.467245,65.350000],[61.170000,61.622245,66.530000],[61.470000,62.021327,66.830000],[62.390000,62.967347,68.250000],[63.180000,63.995102,68.390000],[64.890000,65.520306,70.920000],[66.200000,66.811224,71.500000],[67.060000,67.635102,72.560000],[67.780000,68.333878,72.790000],[88.110000,88.826633,95.300000],[91.940000,92.881837,98.640000],[93.120000,93.662143,99.580000],[94.030000,94.969694,101.200000],[95.010000,95.708776,102.650000],[95.390000,95.945102,101.930000],[95.620000,96.384184,102.420000],[95.320000,96.286633,101.230000],[94.490000,95.727245,101.350000],[94.990000,95.843265,101.640000],[95.920000,96.676020,102.850000],[95.770000,96.375714,102.030000],[96.470000,97.146429,102.250000],[96.530000,97.688776,103.620000],[97.200000,97.988265,103.940000],[96.220000,97.044490,102.240000],[96.880000,97.327857,102.740000],[97.320000,98.420408,104.240000]]}
{"type":"segment_tree_node256_restricted", "timings":[[18.000000,18.262755,20.360000],[30.180000,30.367551,33.440000],[30.400000,30.895816,33.440000],[31.500000,31.761939,34.460000],[31.200000,31.462245,34.270000],[32.200000,32.375816,35.150000],[32.700000,32.922347,35.560000],[32.800000,33.066020,36.080000],[32.800000,33.019286,35.600000],[32.700000,33.008265,35.540000],[32.400000,32.651020,35.260000],[32.290000,32.604694,35.030000],[31.780000,32.116531,35.120000],[32.500000,33.035408,36.100000],[34.100000,34.465204,37.120000],[33.110000,33.555408,36.700000],[34.290000,34.727245,37.730000],[34.600000,35.068878,38.620000],[35.470000,35.950204,39.300000],[34.700000,35.165102,38.470000],[34.960000,35.474796,38.810000],[35.380000,35.759898,39.150000],[35.260000,35.663265,38.940000],[34.440000,34.944592,38.410000],[34.100000,34.465408,37.270000],[47.400000,47.982245,52.570000],[49.440000,50.030510,54.130000],[48.800000,49.729694,53.920000],[49.800000,50.592755,55.490000],[49.180000,50.076531,54.900000],[51.000000,52.086735,57.050000],[51.160000,52.435204,58.450000],[50.500000,51.746939,59.350000],[51.300000,52.671939,60.930000],[52.300000,53.499898,64.150000],[53.340000,54.283265,66.010000],[54.270000,55.022551,66.290000],[56.350000,56.979694,67.460000],[58.450000,59.080612,67.820000],[59.200000,60.034184,68.640000],[60.400000,61.442041,69.030000],[60.900000,61.845204,67.910000],[62.390000,63.162551,68.110000],[63.250000,64.088469,69.130000],[64.000000,65.003265,69.040000],[65.540000,66.228469,70.610000],[67.190000,67.749082,72.230000],[67.890000,68.645918,73.390000],[68.680000,69.453061,73.820000],[89.190000,90.118776,95.660000],[93.190000,94.317653,100.440000],[95.220000,96.180510,102.230000],[96.380000,97.432041,102.680000],[97.610000,98.435204,104.850000],[98.500000,99.737551,105.700000],[99.530000,100.923673,107.640000],[100.180000,101.520000,108.980000],[100.610000,101.811939,109.940000],[100.600000,101.402959,110.280000],[100.300000,101.652347,112.400000],[100.100000,101.032551,112.670000],[101.090000,102.631327,116.500000],[102.550000,103.454592,116.270000],[103.350000,104.052347,116.660000],[103.410000,104.219388,115.420000],[104.990000,106.209796,118.400000],[105.250000,106.547653,116.980000]]}
{"type":"fenwick_tree_blocked_node64.noholes", "timings":[[5.800000,5.960204,7.430000],[6.340000,6.519388,7.970000],[5.800000,5.967653,7.480000],[8.400000,8.647041,10.320000],[7.800000,7.938776,9.450000],[7.000000,7.199592,8.830000],[9.050000,9.389184,10.740000],[8.900000,9.092143,10.620000],[8.510000,8.771633,10.390000],[9.620000,9.871327,11.520000],[9.220000,9.610612,11.180000],[9.040000,9.299082,10.680000],[9.570000,9.760102,11.380000],[10.530000,10.960918,12.600000],[10.950000,11.304490,12.930000],[10.400000,10.718061,12.440000],[11.600000,12.164490,13.780000],[11.900000,12.301020,13.990000],[12.110000,12.488878,14.110000],[13.600000,13.887245,15.580000],[14.110000,14.491122,16.520000],[14.110000,14.404286,16.150000],[16.000000,16.305816,18.170000],[16.940000,17.474490,19.410000],[16.500000,16.826327,18.690000],[19.200000,19.578776,21.560000],[20.210000,20.497653,22.530000],[20.400000,20.618980,22.910000],[22.520000,22.867755,25.240000],[23.710000,23.937755,26.180000],[23.980000,24.373367,26.540000],[28.110000,28.390612,31.190000],[28.700000,29.034898,31.570000],[27.900000,28.169592,30.860000],[31.110000,31.812653,33.780000],[33.420000,33.965918,37.010000],[35.670000,36.335714,38.910000],[40.190000,40.644286,43.710000],[43.410000,44.117551,47.100000],[45.850000,46.587857,49.750000],[50.570000,51.197449,54.660000],[53.380000,54.089184,57.590000],[55.780000,56.340306,59.610000],[60.940000,61.485102,64.960000],[63.630000,64.189286,67.420000],[65.350000,66.090000,69.570000],[73.040000,74.039490,77.220000],[78.410000,79.362347,83.590000],[85.500000,87.302245,91.410000],[103.090000,104.486531,109.050000],[117.990000,119.767143,124.390000],[134.850000,136.714592,141.100000],[153.500000,155.907857,159.370000],[192.950000,195.540918,202.070000],[182.210000,184.095714,189.050000],[192.850000,196.226633,201.670000],[200.950000,203.370816,208.500000],[208.980000,212.170408,215.460000],[229.470000,232.022857,238.500000],[227.550000,230.167143,235.100000],[236.904082,237.010000,242.110000],[248.160000,253.151224,257.240000],[252.740000,255.247449,261.960000],[274.160000,277.017449,282.370000],[282.500000,285.937347,291.060000],[305.970000,308.499898,313.690000],[282.330000,285.443061,291.250000]]}
{"type":"fenwick_tree_blocked_node256.noholes", "timings":[[3.600000,3.735816,5.150000],[8.400000,8.558776,9.840000],[7.400000,7.489286,8.990000],[8.750000,8.938061,10.590000],[6.810000,6.981122,8.480000],[9.200000,9.289082,10.730000],[9.300000,9.412857,11.100000],[10.650000,10.940102,12.440000],[8.890000,8.989388,10.640000],[10.800000,10.944694,12.380000],[10.400000,10.531122,12.130000],[9.800000,10.035408,11.280000],[13.350000,13.510204,15.350000],[13.700000,13.845510,15.440000],[12.070000,12.215408,13.600000],[13.800000,13.945306,15.380000],[14.200000,14.803367,16.260000],[14.900000,15.262857,17.300000],[14.400000,14.744796,17.020000],[16.700000,16.976735,19.280000],[17.000000,17.262041,19.240000],[16.990000,17.325612,19.160000],[19.940000,20.225306,22.500000],[20.400000,20.607449,22.580000],[20.700000,21.009694,23.270000],[29.150000,29.945408,32.840000],[25.010000,25.481939,27.830000],[25.300000,25.652449,27.960000],[29.000000,29.318469,31.720000],[30.700000,31.040102,33.480000],[30.700000,30.966224,33.690000],[34.380000,34.699694,37.500000],[37.100000,37.620408,40.380000],[36.000000,36.595102,39.390000],[39.800000,40.272449,43.500000],[41.890000,42.459082,45.890000],[43.400000,44.079490,47.610000],[49.320000,49.957449,53.220000],[52.080000,52.483469,56.800000],[54.800000,55.439184,59.250000],[63.090000,63.856224,67.670000],[69.180000,69.910204,74.140000],[71.280000,71.676735,75.620000],[79.710000,80.156837,83.600000],[85.290000,85.869796,90.280000],[89.050000,89.570102,93.660000],[98.590000,99.541429,104.260000],[102.660000,103.363571,108.310000],[120.290000,121.566633,127.350000],[118.550000,119.715408,125.280000],[123.150000,124.238673,129.330000],[140.490000,141.735102,147.310000],[175.240000,177.043980,182.880000],[196.180000,197.867959,203.180000],[221.740000,223.491837,229.230000],[245.210000,247.182653,252.520000],[269.030000,271.572755,277.010000],[311.740000,313.966735,321.650000],[318.400000,321.192653,326.090000],[337.070000,339.054286,343.970000],[350.130000,352.546531,357.470000],[371.170000,373.000000,378.860000],[378.280000,380.755000,386.810000],[362.140000,364.358878,369.380000],[414.240000,417.913673,421.750000],[414.600000,416.887041,424.030000],[433.050000,436.498163,444.290000]]}
{"type":"fenwick_tree_blocked_node64_restricted.noholes", "timings":[[6.180000,6.333265,7.790000],[6.400000,6.631020,7.960000],[6.100000,6.331837,7.730000],[7.500000,7.715714,9.330000],[7.500000,7.773163,9.440000],[7.200000,7.375000,8.800000],[8.300000,8.527551,10.210000],[8.460000,8.713163,10.300000],[8.900000,9.109082,10.590000],[9.300000,9.566735,11.140000],[8.910000,9.217755,10.900000],[8.900000,9.086122,10.540000],[9.000000,9.256735,10.620000],[9.940000,10.286224,11.890000],[10.000000,10.447041,11.910000],[9.540000,9.865306,11.300000],[10.400000,10.633673,12.310000],[10.530000,10.892959,12.500000],[10.570000,10.862959,12.490000],[11.670000,12.040714,13.930000],[11.910000,12.298061,13.940000],[11.510000,11.883673,13.950000],[12.900000,13.190714,15.140000],[12.810000,13.340918,15.330000],[12.290000,12.841939,14.730000],[13.110000,13.588878,15.760000],[13.930000,14.404184,16.300000],[13.160000,13.723878,16.160000],[14.080000,14.567245,17.300000],[14.470000,14.959898,18.070000],[15.160000,15.803571,19.030000],[16.300000,16.946327,20.440000],[16.830000,17.458061,21.560000],[17.120000,17.683061,22.140000],[19.060000,19.560204,24.070000],[20.310000,20.964082,25.830000],[21.280000,21.776020,27.300000],[23.460000,24.063163,29.400000],[24.480000,25.024694,30.790000],[25.390000,25.950204,32.200000],[28.190000,28.947959,34.390000],[29.880000,30.711020,37.350000],[30.560000,31.383061,37.550000],[34.320000,35.160816,41.110000],[36.180000,37.058469,44.330000],[40.170000,41.093163,47.610000],[44.500000,45.455204,52.340000],[48.420000,49.369286,56.440000],[49.580000,50.373980,58.040000],[52.240000,53.005408,61.030000],[53.850000,54.653776,62.540000],[57.320000,58.406327,66.610000],[67.800000,68.957653,78.620000],[64.170000,65.287143,75.240000],[68.000000,69.146939,80.400000],[74.140000,75.211735,87.090000],[75.410000,76.488061,89.550000],[80.240000,81.646735,95.550000],[83.780000,85.572551,100.690000],[88.260000,89.615510,105.050000],[92.290000,94.156224,111.520000],[100.990000,102.523367,121.580000],[102.930000,104.755306,124.440000],[114.350000,116.551531,135.710000],[119.660000,122.136837,142.490000],[126.820000,129.009184,149.870000],[133.270000,135.564286,158.080000]]}
{"type":"fenwick_tree_blocked_node256_restricted.noholes", "timings":[[2.460000,2.571224,3.480000],[4.450000,4.590510,5.920000],[5.490000,5.617653,6.900000],[5.900000,6.089490,7.130000],[5.130000,5.380918,6.650000],[6.070000,6.176531,7.800000],[6.200000,6.429490,7.880000],[6.300000,6.488878,7.680000],[6.190000,6.360408,7.590000],[7.700000,7.842959,9.180000],[7.600000,7.720816,9.070000],[7.900000,8.082041,9.600000],[9.500000,9.678163,11.230000],[8.230000,8.427449,9.960000],[8.000000,8.226327,9.800000],[9.820000,10.034592,11.400000],[9.510000,9.704082,11.220000],[9.510000,9.710000,11.140000],[9.300000,9.466633,10.870000],[10.380000,10.611122,12.330000],[9.980000,10.237449,11.400000],[9.910000,10.127143,11.350000],[11.300000,11.594796,13.190000],[11.040000,11.326633,12.590000],[11.340000,11.634082,13.390000],[12.170000,12.539286,13.870000],[12.440000,12.912857,14.900000],[12.520000,13.023571,14.890000],[13.730000,14.417857,16.330000],[14.180000,15.088163,17.300000],[13.520000,14.526020,17.270000],[14.730000,15.852143,19.670000],[15.280000,16.456531,21.000000],[15.120000,16.405000,22.080000],[17.800000,19.120408,26.620000],[18.650000,20.136531,30.410000],[20.060000,21.460510,33.890000],[22.210000,23.783163,37.600000],[24.100000,25.733061,42.740000],[25.310000,26.900204,45.750000],[33.210000,34.846327,54.920000],[29.750000,31.478673,55.100000],[31.510000,33.170204,57.520000],[34.290000,36.105408,61.290000],[37.180000,39.076939,66.270000],[39.380000,41.183367,68.510000],[44.140000,46.350408,76.270000],[47.120000,49.537551,77.160000],[50.270000,52.485408,82.310000],[54.000000,55.959796,86.080000],[56.100000,58.249286,88.590000],[60.300000,62.380816,93.990000],[64.520000,66.606327,98.900000],[65.410000,67.774490,102.240000],[71.000000,73.650714,109.440000],[73.560000,76.325510,113.910000],[81.350000,83.836122,121.680000],[79.440000,82.181429,121.470000],[82.620000,85.297653,127.400000],[86.760000,89.590918,132.490000],[91.190000,94.286837,139.550000],[95.650000,98.624592,145.350000],[99.400000,102.806633,150.710000],[105.720000,108.857653,157.670000],[115.540000,119.355816,171.600000],[124.330000,128.524694,181.990000],[157.850000,162.911224,226.210000]]}
{"type":"fenwick_tree_blocked_node64", "timings":[[6.480000,6.700306,8.330000],[6.600000,6.809184,8.640000],[6.000000,6.300000,8.040000],[8.010000,8.305000,10.240000],[7.880000,8.193571,10.050000],[7.740000,8.010408,9.870000],[8.800000,9.115000,10.810000],[8.600000,8.916224,10.820000],[8.550000,8.928163,10.720000],[9.800000,10.171633,12.000000],[10.200000,10.546837,12.580000],[9.450000,9.800816,11.830000],[9.900000,10.241020,12.180000],[10.390000,10.783980,12.850000],[10.290000,10.551122,12.590000],[11.550000,11.853061,13.830000],[11.400000,11.727143,13.790000],[12.700000,13.097551,15.220000],[13.660000,14.043673,16.390000],[17.470000,17.901633,20.390000],[14.310000,14.737653,17.040000],[14.200000,14.627041,16.820000],[16.880000,17.303878,19.620000],[17.200000,17.681020,20.140000],[17.000000,17.346735,19.800000],[18.400000,18.712347,21.500000],[19.010000,19.455306,22.070000],[20.330000,20.676327,23.710000],[23.000000,23.388061,26.160000],[24.400000,24.724388,27.620000],[23.820000,24.216837,27.250000],[26.800000,26.984796,30.150000],[27.440000,28.013469,30.560000],[27.800000,28.176633,31.060000],[30.110000,30.558367,33.640000],[34.800000,35.346633,38.870000],[35.100000,35.634286,38.910000],[38.400000,39.010714,43.100000],[40.190000,40.862347,44.380000],[43.030000,43.902857,47.720000],[46.100000,46.866939,50.750000],[46.490000,47.257959,50.840000],[47.700000,48.169082,52.070000],[52.390000,53.020714,56.270000],[55.940000,56.636531,60.350000],[57.230000,57.874286,62.020000],[64.340000,64.942857,69.790000],[66.350000,67.337755,71.930000],[71.250000,72.226224,77.000000],[74.520000,75.465918,79.960000],[78.160000,78.820000,83.270000],[80.260000,80.989694,85.170000],[87.690000,88.758367,93.220000],[90.650000,91.788061,95.890000],[93.530000,94.397041,98.880000],[97.300000,98.102959,102.410000],[100.180000,101.393776,105.850000],[103.900000,105.466531,110.470000],[108.010000,109.427041,114.700000],[110.590000,111.546837,116.140000],[115.860000,117.763878,123.660000],[123.250000,124.744184,131.170000],[123.640000,125.419592,132.060000],[130.480000,132.236939,138.320000],[137.690000,139.045510,145.780000],[145.630000,148.012653,156.130000],[153.990000,156.212245,163.740000]]}
{"type":"fenwick_tree_blocked_node64.holes", "timings":[[6.480000,6.700306,8.330000],[6.600000,6.809184,8.640000],[6.000000,6.300000,8.040000],[8.010000,8.305000,10.240000],[7.880000,8.193571,10.050000],[7.740000,8.010408,9.870000],[8.800000,9.115000,10.810000],[8.600000,8.916224,10.820000],[8.550000,8.928163,10.720000],[9.800000,10.171633,12.000000],[10.200000,10.546837,12.580000],[9.450000,9.800816,11.830000],[9.900000,10.241020,12.180000],[10.390000,10.783980,12.850000],[10.290000,10.551122,12.590000],[11.550000,11.853061,13.830000],[11.400000,11.727143,13.790000],[12.700000,13.097551,15.220000],[13.660000,14.043673,16.390000],[17.470000,17.901633,20.390000],[14.310000,14.737653,17.040000],[14.200000,14.627041,16.820000],[16.880000,17.303878,19.620000],[17.200000,17.681020,20.140000],[17.000000,17.346735,19.800000],[18.400000,18.712347,21.500000],[19.010000,19.455306,22.070000],[20.330000,20.676327,23.710000],[23.000000,23.388061,26.160000],[24.400000,24.724388,27.620000],[23.820000,24.216837,27.250000],[26.800000,26.984796,30.150000],[27.440000,28.013469,30.560000],[27.800000,28.176633,31.060000],[30.110000,30.558367,33.640000],[34.800000,35.346633,38.870000],[35.100000,35.634286,38.910000],[38.400000,39.010714,43.100000],[40.190000,40.862347,44.380000],[43.030000,43.902857,47.720000],[46.100000,46.866939,50.750000],[46.490000,47.257959,50.840000],[47.700000,48.169082,52.070000],[52.390000,53.020714,56.270000],[55.940000,56.636531,60.350000],[57.230000,57.874286,62.020000],[64.340000,64.942857,69.790000],[66.350000,67.337755,71.930000],[71.250000,72.226224,77.000000],[74.520000,75.465918,79.960000],[78.160000,78.820000,83.270000],[80.260000,80.989694,85.170000],[87.690000,88.758367,93.220000],[90.650000,91.788061,95.890000],[93.530000,94.397041,98.880000],[97.300000,98.102959,102.410000],[100.180000,101.393776,105.850000],[103.900000,105.466531,110.470000],[108.010000,109.427041,114.700000],[110.590000,111.546837,116.140000],[115.860000,117.763878,123.660000],[123.250000,124.744184,131.170000],[123.640000,125.419592,132.060000],[130.480000,132.236939,138.320000],[137.690000,139.045510,145.780000],[145.630000,148.012653,156.130000],[153.990000,156.212245,163.740000]]}
{"type":"fenwick_tree_blocked_node256", "timings":[[4.000000,4.239898,5.810000],[8.900000,9.229592,11.190000],[8.800000,9.217347,11.160000],[8.300000,8.581429,10.450000],[7.100000,7.389694,9.340000],[9.100000,9.416939,11.280000],[9.320000,9.608163,11.570000],[8.520000,8.773163,10.700000],[8.400000,8.612959,10.550000],[10.700000,10.992347,12.990000],[10.200000,10.500102,12.430000],[10.600000,11.097347,12.930000],[13.500000,13.961429,16.240000],[12.440000,12.766939,14.900000],[12.800000,13.068469,15.150000],[16.100000,16.382653,18.810000],[15.300000,15.667347,18.070000],[15.920000,16.315612,18.720000],[15.700000,16.050918,18.520000],[18.100000,18.478163,21.040000],[18.200000,18.539490,21.190000],[20.100000,20.412551,23.140000],[20.800000,21.132347,24.080000],[21.350000,21.858980,24.860000],[21.200000,21.415816,24.520000],[23.800000,24.072245,27.180000],[25.000000,25.375816,28.870000],[26.200000,26.519490,29.740000],[29.820000,30.161429,33.550000],[31.870000,32.216939,36.070000],[34.900000,35.502143,38.780000],[36.400000,36.973061,40.250000],[38.900000,39.442653,43.250000],[37.110000,37.631735,41.330000],[41.920000,42.601327,46.790000],[44.360000,45.037755,49.460000],[45.090000,45.568061,50.010000],[51.170000,51.565816,55.740000],[53.880000,54.347959,58.360000],[57.780000,58.388776,63.240000],[62.010000,62.444898,67.570000],[65.670000,66.583265,71.620000],[67.290000,68.301837,73.080000],[74.150000,75.142449,79.960000],[79.340000,80.185816,84.950000],[81.430000,82.133265,86.480000],[90.210000,90.945714,96.150000],[96.010000,97.051020,102.750000],[100.610000,101.728878,107.040000],[107.450000,108.724184,114.340000],[109.280000,110.333367,115.820000],[113.380000,114.792551,120.710000],[122.320000,123.619082,129.600000],[127.040000,128.729898,135.780000],[131.190000,132.891122,138.580000],[140.090000,141.496939,148.490000],[142.530000,144.321327,151.100000],[151.740000,153.526939,159.730000],[161.640000,163.947755,170.880000],[168.540000,171.609592,178.430000],[177.150000,179.825714,186.950000],[190.050000,192.484490,198.970000],[202.000000,205.061429,218.940000],[216.940000,220.896327,228.560000],[229.110000,232.526735,244.450000],[245.650000,248.036939,258.640000],[259.060000,263.270204,271.930000]]}
{"type":"fenwick_tree_blocked_node64_restricted", "timings":[[5.990000,6.144694,10.460000],[7.400000,7.606939,9.470000],[5.850000,6.075000,7.760000],[8.100000,8.350612,10.320000],[7.500000,7.785816,9.620000],[7.400000,7.608571,9.420000],[9.300000,9.551939,11.460000],[9.100000,9.353265,11.090000],[8.290000,8.541020,10.440000],[9.800000,10.028163,11.730000],[9.200000,9.433061,11.140000],[10.090000,10.466939,12.260000],[9.890000,10.154184,12.160000],[10.200000,10.554898,12.550000],[10.210000,10.488163,12.440000],[10.000000,10.238061,12.120000],[11.100000,11.377653,13.470000],[10.600000,10.930510,12.900000],[10.580000,11.028163,13.100000],[11.500000,11.808061,14.040000],[12.060000,12.428367,14.490000],[12.810000,13.181531,15.440000],[12.530000,12.940612,15.000000],[12.530000,12.898878,15.040000],[12.490000,12.899388,15.080000],[14.060000,14.609286,16.880000],[15.040000,15.659184,18.080000],[13.680000,14.179490,16.640000],[15.450000,16.126735,19.090000],[15.280000,15.913367,18.960000],[15.800000,16.433061,20.290000],[17.250000,18.005816,22.520000],[18.710000,19.586122,24.310000],[19.140000,19.910714,24.530000],[21.470000,22.233673,27.190000],[23.350000,24.133571,29.170000],[24.790000,25.563673,31.060000],[26.780000,27.520510,32.880000],[28.100000,28.732857,34.790000],[29.520000,30.150102,35.780000],[31.850000,32.528061,38.380000],[33.290000,33.936429,39.900000],[34.670000,35.521735,41.620000],[37.720000,38.382347,44.650000],[40.310000,41.349286,47.660000],[43.040000,43.919286,50.620000],[48.960000,50.038776,57.610000],[51.680000,52.758776,59.630000],[53.630000,54.657245,61.350000],[57.790000,58.720612,66.200000],[59.570000,60.490918,69.110000],[62.820000,63.761735,72.380000],[66.450000,67.689796,76.660000],[69.420000,70.748878,80.710000],[71.550000,72.839388,83.430000],[75.580000,76.688980,88.380000],[77.570000,78.738163,91.180000],[79.250000,80.716939,93.770000],[83.880000,85.306122,100.410000],[85.770000,87.256224,104.220000],[88.580000,90.031122,108.170000],[93.410000,95.173469,114.490000],[97.040000,98.777551,118.450000],[102.990000,104.784490,126.970000],[107.460000,109.922041,134.910000],[111.350000,113.765408,140.500000],[114.960000,117.228061,143.640000]]}
{"type":"fenwick_tree_blocked_node256_restricted", "timings":[[2.400000,2.532551,3.850000],[4.660000,4.783878,6.320000],[5.570000,5.784082,7.420000],[5.940000,6.141531,7.840000],[5.610000,5.817143,7.490000],[6.800000,6.982755,8.730000],[6.570000,6.826122,8.540000],[6.840000,7.011531,8.790000],[6.850000,7.074490,8.980000],[8.710000,8.976735,10.690000],[8.390000,8.772755,10.520000],[7.900000,8.131122,10.010000],[9.590000,9.823980,11.650000],[9.290000,9.535306,11.340000],[9.010000,9.296939,11.050000],[10.630000,10.982653,12.850000],[10.510000,10.869184,12.760000],[9.780000,10.058878,11.860000],[9.700000,9.942959,11.890000],[11.040000,11.312959,13.490000],[11.370000,11.670306,13.620000],[11.190000,11.580102,13.600000],[12.150000,12.565612,14.680000],[12.240000,12.869388,14.720000],[12.080000,12.452041,14.720000],[13.690000,14.372449,16.500000],[13.960000,14.625102,16.900000],[13.660000,14.325612,16.730000],[15.270000,16.028878,18.750000],[14.560000,15.616020,18.510000],[14.770000,15.768776,18.950000],[16.060000,17.255714,21.840000],[16.660000,18.091122,22.880000],[16.820000,18.217959,24.420000],[20.380000,21.907041,29.590000],[21.130000,22.699898,32.610000],[22.610000,23.966531,35.730000],[25.050000,26.585714,40.340000],[26.640000,28.348163,44.920000],[27.480000,29.184898,47.410000],[30.740000,32.332755,53.980000],[32.470000,34.399490,57.220000],[33.890000,35.610816,59.990000],[38.230000,40.238673,65.940000],[41.220000,43.367245,70.400000],[47.180000,49.200714,76.750000],[50.290000,52.495102,81.480000],[53.690000,55.962041,84.100000],[55.960000,57.944898,87.480000],[60.210000,62.300612,93.140000],[62.870000,65.038673,95.680000],[67.390000,69.767653,102.730000],[73.990000,76.549694,112.070000],[75.470000,78.129082,112.930000],[75.810000,78.152347,115.250000],[82.290000,84.690102,123.730000],[85.120000,87.969388,128.080000],[89.240000,92.019490,134.450000],[93.200000,96.047653,139.210000],[94.600000,97.719490,142.450000],[98.030000,101.359490,148.660000],[103.610000,106.646939,155.540000],[109.170000,112.638673,165.260000],[113.590000,116.944898,172.450000],[121.210000,125.153265,180.350000],[125.960000,129.988061,187.670000],[137.350000,142.126224,204.330000]]}
{"type":"fenwick_tree_truncated_node64", "timings":[[6.200000,6.413163,8.030000],[6.600000,6.826531,8.370000],[6.300000,6.534694,7.850000],[7.520000,7.834796,9.440000],[7.400000,7.610306,9.230000],[6.980000,7.166939,8.780000],[7.600000,7.717551,9.120000],[7.800000,8.018776,9.590000],[7.400000,7.552245,9.200000],[8.400000,8.609592,10.070000],[8.600000,8.846531,10.550000],[8.000000,8.234592,9.710000],[8.700000,8.891735,10.290000],[9.140000,9.456224,10.820000],[9.200000,9.427041,10.870000],[9.090000,9.366837,11.080000],[9.000000,9.224592,10.760000],[9.400000,9.664286,11.390000],[9.300000,9.545306,11.200000],[10.000000,10.231020,12.030000],[9.900000,10.121939,11.920000],[10.270000,10.515204,12.260000],[10.300000,10.553980,12.340000],[10.460000,11.063469,12.820000],[10.420000,10.677959,12.310000],[10.800000,11.053878,12.980000],[11.210000,11.568265,13.230000],[11.760000,12.264388,13.730000],[12.800000,13.014592,14.740000],[13.550000,13.821327,15.770000],[13.760000,14.046837,15.810000],[15.250000,15.464082,17.190000],[15.300000,15.585612,17.520000],[15.430000,15.687041,17.400000],[16.340000,16.605102,18.340000],[17.460000,17.718265,19.930000],[17.660000,17.904694,19.830000],[19.330000,19.586020,21.250000],[19.920000,20.198980,22.210000],[19.880000,20.287245,22.170000],[21.710000,22.121633,23.850000],[22.210000,22.578163,24.360000],[22.730000,23.204082,25.640000],[24.590000,24.971531,26.900000],[25.800000,26.154490,28.160000],[26.190000,26.554592,28.710000],[28.710000,29.124898,31.520000],[29.950000,30.336837,32.750000],[30.810000,31.272959,33.450000],[32.650000,33.026224,35.280000],[33.420000,33.866735,36.050000],[34.150000,34.504184,36.240000],[35.540000,35.918980,38.150000],[36.290000,36.685306,38.810000],[36.400000,36.846531,39.640000],[38.620000,39.051837,41.600000],[38.710000,39.332347,41.580000],[39.220000,39.694592,42.070000],[40.330000,40.682347,43.140000],[41.290000,41.773673,44.300000],[41.300000,41.833673,44.170000],[42.980000,43.318776,45.570000],[43.810000,44.371327,46.780000],[45.210000,45.637041,48.480000],[47.660000,48.180102,51.120000],[50.230000,50.862959,53.970000],[51.440000,52.096735,54.970000]]}
{"type":"fenwick_tree_truncated_node256", "timings":[[4.300000,4.468469,5.830000],[5.600000,5.771327,7.130000],[6.370000,6.526633,8.210000],[7.290000,7.445816,8.930000],[7.180000,7.359184,8.660000],[7.700000,7.846633,9.350000],[7.810000,8.068367,9.790000],[8.640000,8.811837,10.530000],[7.700000,7.881429,9.510000],[8.840000,9.036939,10.530000],[8.890000,9.114388,10.650000],[8.910000,9.140816,10.490000],[9.000000,9.156122,10.560000],[9.700000,9.892143,11.440000],[9.800000,10.007857,11.500000],[9.600000,9.807857,11.280000],[10.500000,10.730816,12.260000],[10.390000,10.527449,12.170000],[10.400000,10.534286,12.190000],[11.030000,11.220510,12.650000],[11.100000,11.277041,12.980000],[11.380000,11.550918,13.480000],[11.700000,11.833469,13.550000],[11.700000,11.908878,13.530000],[12.000000,12.166327,13.580000],[12.300000,12.504490,14.270000],[12.900000,13.086429,15.220000],[13.170000,13.400714,15.180000],[13.870000,14.122857,15.820000],[14.400000,14.548469,16.210000],[14.570000,14.741122,16.190000],[15.800000,15.989082,17.520000],[16.400000,16.698878,18.610000],[16.340000,16.676327,18.820000],[17.400000,17.724694,19.820000],[18.160000,18.413980,20.570000],[19.900000,20.131429,22.310000],[21.150000,21.375306,23.620000],[22.000000,22.213265,24.390000],[22.500000,22.728776,24.940000],[24.120000,24.379898,26.620000],[25.000000,25.214490,27.380000],[25.550000,25.899490,27.740000],[27.470000,27.835612,30.400000],[28.700000,29.038571,31.410000],[29.600000,30.010306,32.410000],[32.980000,33.425816,35.910000],[33.700000,34.125306,36.720000],[34.490000,34.859898,37.190000],[37.390000,37.877347,40.790000],[36.990000,37.443878,39.760000],[38.170000,38.620000,41.320000],[39.300000,39.713367,42.120000],[39.910000,40.215612,42.520000],[40.570000,40.909490,43.470000],[41.910000,42.394184,44.810000],[42.500000,42.885816,45.630000],[42.710000,43.180714,45.800000],[44.390000,44.927551,48.060000],[44.930000,45.469388,47.900000],[45.300000,45.634592,48.100000],[46.570000,46.944388,49.600000],[47.800000,48.177551,50.360000],[50.300000,50.885918,53.620000],[51.270000,51.694082,54.160000],[51.440000,51.908061,54.490000],[52.610000,53.081633,55.860000]]}
{"type":"fenwick_tree_truncated_node64_restricted", "timings":[[6.500000,6.646837,8.440000],[7.000000,7.146531,8.580000],[6.500000,6.745408,7.880000],[7.600000,7.778061,9.240000],[8.010000,8.222347,9.740000],[7.080000,7.206837,8.480000],[7.610000,7.832041,9.130000],[8.300000,8.462653,9.840000],[7.590000,7.688878,9.290000],[8.570000,8.784490,10.250000],[8.640000,8.814286,10.180000],[8.190000,8.295918,9.660000],[8.480000,8.785612,10.230000],[9.100000,9.315918,10.770000],[9.400000,9.592653,11.320000],[8.950000,9.140000,10.520000],[9.800000,10.045510,11.260000],[9.800000,9.992857,11.430000],[9.130000,9.332959,10.580000],[10.100000,10.363061,11.750000],[9.800000,9.991531,11.270000],[10.300000,10.540612,12.070000],[10.700000,10.892143,12.490000],[10.360000,10.623265,12.310000],[11.040000,11.481327,13.320000],[10.870000,11.173571,13.200000],[11.400000,11.743980,14.390000],[11.370000,11.659898,14.250000],[11.690000,12.221224,15.320000],[11.790000,12.219898,16.130000],[11.800000,12.198571,16.340000],[12.800000,13.200510,16.810000],[13.370000,13.694796,16.830000],[13.440000,13.839694,17.770000],[15.000000,15.339184,18.330000],[15.800000,16.109592,19.540000],[16.350000,16.665306,19.450000],[17.900000,18.261327,20.970000],[18.490000,18.790102,22.110000],[18.620000,18.930000,21.130000],[20.110000,20.376633,22.630000],[20.700000,21.009286,23.900000],[21.370000,21.631122,24.140000],[23.100000,23.318878,25.700000],[24.500000,24.728061,27.170000],[25.700000,25.931327,27.840000],[27.330000,27.555408,29.830000],[28.500000,28.726122,31.330000],[30.110000,30.491327,32.970000],[30.740000,31.146531,33.670000],[32.100000,32.558571,35.000000],[31.890000,32.250306,34.840000],[33.000000,33.406224,35.780000],[33.400000,33.728163,36.150000],[34.090000,34.447551,37.500000],[35.390000,35.832449,38.480000],[35.400000,35.696837,38.180000],[36.090000,36.504490,39.180000],[37.000000,37.562449,40.310000],[37.370000,37.751122,40.270000],[38.210000,38.658878,41.560000],[39.690000,39.945306,42.340000],[40.350000,40.965714,43.720000],[42.120000,42.467347,45.200000],[44.330000,44.754286,47.650000],[46.320000,46.766327,49.640000],[47.800000,48.241633,51.290000]]}
{"type":"fenwick_tree_truncated_node256_restricted", "timings":[[2.600000,2.705000,3.780000],[4.600000,4.762041,6.020000],[5.570000,5.709490,7.260000],[5.800000,5.971735,7.310000],[5.900000,6.005204,7.430000],[5.800000,5.990204,7.140000],[6.300000,6.497041,7.970000],[7.300000,7.467755,8.920000],[6.500000,6.695102,8.190000],[7.650000,7.812755,9.250000],[7.890000,8.111633,9.700000],[7.400000,7.550102,9.150000],[8.340000,8.589592,10.050000],[8.400000,8.532959,9.660000],[8.300000,8.480816,9.890000],[8.310000,8.515918,9.810000],[8.800000,8.981327,10.390000],[8.380000,8.529388,10.190000],[9.040000,9.382245,10.510000],[9.530000,9.731224,11.180000],[9.940000,10.255816,11.470000],[9.580000,9.895714,11.020000],[9.650000,9.911837,11.550000],[10.590000,10.961531,12.390000],[9.660000,10.109490,11.690000],[10.540000,11.141633,12.810000],[10.410000,11.050204,12.840000],[10.380000,10.922347,12.730000],[10.880000,11.441735,13.400000],[10.700000,11.376735,14.080000],[11.140000,11.760714,15.290000],[11.700000,12.342857,16.460000],[11.570000,12.358571,17.850000],[12.130000,12.801837,19.480000],[12.700000,13.417755,22.470000],[13.600000,14.287959,24.590000],[14.420000,14.949286,25.370000],[16.000000,16.513469,26.390000],[16.700000,17.165306,25.750000],[16.900000,17.368776,24.520000],[18.520000,18.987449,25.070000],[19.190000,19.622755,24.790000],[19.210000,19.627551,23.740000],[21.150000,21.532959,24.820000],[22.320000,22.702347,25.690000],[23.330000,23.708878,26.180000],[26.130000,26.458265,29.140000],[27.510000,27.871224,29.990000],[28.950000,29.386429,31.320000],[30.270000,30.752347,33.440000],[30.350000,30.872857,33.390000],[31.630000,32.060510,34.430000],[33.350000,33.693878,36.330000],[33.850000,34.271327,36.930000],[34.320000,34.841837,37.320000],[35.390000,35.839184,38.330000],[35.540000,35.969694,38.330000],[36.000000,36.428878,38.990000],[37.110000,37.600408,40.450000],[38.100000,38.611429,41.560000],[38.300000,38.653673,40.990000],[39.220000,39.692755,42.350000],[39.670000,40.026224,42.360000],[40.600000,41.029694,43.740000],[41.490000,42.000306,44.530000],[42.660000,43.056837,45.430000],[43.850000,44.380816,47.370000]]}
{"type":"segment_tree_bottomup_leftsum", "timings":[[6.100000,6.220306,7.880000],[9.200000,9.407857,11.010000],[8.300000,8.453061,10.380000],[6.590000,6.765714,8.330000],[9.800000,9.963776,11.500000],[9.290000,9.448980,11.120000],[7.400000,7.525612,9.190000],[10.600000,10.799388,12.380000],[9.810000,9.972755,11.590000],[7.900000,8.022959,9.550000],[10.870000,11.030408,12.630000],[10.930000,11.117449,12.460000],[8.800000,9.023673,10.810000],[12.010000,12.212755,13.610000],[11.640000,11.908163,13.740000],[9.600000,9.771633,11.860000],[12.000000,12.134184,13.690000],[11.800000,11.927857,13.550000],[10.390000,10.560306,12.140000],[13.600000,13.995306,15.320000],[12.700000,12.858571,14.660000],[11.210000,11.378571,12.930000],[15.740000,15.984286,17.280000],[14.800000,14.932857,16.870000],[14.400000,14.546531,16.870000],[16.790000,17.010510,19.320000],[17.800000,18.117143,20.560000],[18.100000,18.380204,20.740000],[20.100000,20.488776,22.870000],[21.520000,21.940306,24.120000],[22.270000,22.732041,24.950000],[24.530000,25.023163,27.430000],[25.570000,26.106837,28.760000],[26.930000,27.495816,29.870000],[29.220000,29.800510,32.440000],[30.800000,31.405102,34.310000],[31.840000,32.370102,34.880000],[33.500000,33.983673,36.520000],[34.740000,35.223776,37.460000],[35.860000,36.292653,38.110000],[37.340000,37.809796,40.270000],[40.990000,41.410918,44.670000],[41.800000,42.494796,45.310000],[43.410000,44.143265,47.550000],[45.180000,45.952449,49.610000],[46.910000,47.598061,51.040000],[48.900000,49.838980,53.140000],[51.210000,51.753776,55.360000],[53.250000,53.707449,57.070000],[55.990000,56.391020,59.700000],[58.150000,58.599388,61.980000],[60.600000,61.372245,64.960000],[63.320000,63.975714,68.310000],[65.600000,66.416224,70.310000],[68.120000,68.719898,72.340000],[71.270000,71.792449,75.150000],[73.480000,74.326122,78.350000],[75.600000,76.433673,80.570000],[78.440000,78.979898,82.670000],[81.090000,82.209796,86.290000],[83.850000,84.472449,88.530000],[86.690000,87.349388,92.030000],[89.420000,89.975306,93.780000],[91.730000,92.287449,96.910000],[95.310000,95.986939,100.010000],[98.130000,98.985306,103.850000],[101.090000,102.237143,106.840000]]}

==> results_and/sum.txt <==
{"type":"segment_tree", "timings":[[5.800000,5.943673,7.410000],[8.200000,8.390714,10.290000],[8.200000,8.349694,10.280000],[6.500000,6.629082,7.820000],[9.150000,9.312653,10.880000],[8.980000,9.067755,10.950000],[7.090000,7.270714,8.840000],[9.790000,9.924184,11.540000],[8.930000,9.151633,10.380000],[7.770000,8.128980,9.410000],[10.140000,10.260510,11.550000],[10.330000,10.514286,12.180000],[8.770000,8.948265,10.760000],[12.680000,12.848878,14.760000],[10.800000,10.968061,12.370000],[9.600000,9.740102,11.220000],[12.130000,12.375102,14.050000],[12.200000,12.341327,13.770000],[10.740000,10.886735,12.340000],[12.800000,13.282347,15.000000],[13.100000,13.438469,15.380000],[11.600000,11.864286,13.350000],[13.340000,13.831531,15.770000],[15.300000,15.657755,17.350000],[13.800000,14.055306,16.240000],[16.540000,16.857653,18.790000],[17.300000,17.562755,19.880000],[17.540000,17.869388,20.310000],[19.540000,19.916224,22.420000],[20.410000,20.782653,22.980000],[20.410000,20.825306,23.120000],[22.090000,22.509286,24.660000],[23.380000,23.898571,26.640000],[23.830000,24.293776,26.630000],[26.010000,26.582041,29.150000],[27.430000,28.062551,30.830000],[27.800000,28.479082,31.180000],[29.700000,30.459082,33.090000],[31.600000,32.253061,35.180000],[31.610000,32.331224,35.370000],[34.320000,35.093367,38.020000],[39.520000,40.247653,43.870000],[40.290000,40.806224,45.080000],[41.720000,42.509898,45.930000],[43.150000,43.706224,47.320000],[44.030000,44.460816,48.170000],[46.150000,46.585714,49.970000],[48.000000,48.811531,52.700000],[50.130000,50.996531,54.990000],[51.890000,52.648265,56.640000],[53.800000,54.656020,58.570000],[55.900000,56.832041,60.470000],[58.480000,59.165714,62.860000],[61.190000,61.709082,65.320000],[62.810000,63.569796,66.840000],[65.100000,66.132041,69.990000],[67.600000,68.612245,72.540000],[69.810000,70.831224,75.010000],[72.460000,73.225306,77.020000],[74.930000,75.731020,80.370000],[77.050000,77.935102,81.930000],[80.260000,81.394184,85.490000],[82.590000,83.522653,87.180000],[85.580000,86.717857,91.660000],[88.300000,89.531939,93.900000],[90.800000,91.918878,96.310000],[94.300000,95.183163,99.260000]]}
{"type":"segment_tree_topdown_mixed", "timings":[[11.400000,11.541224,13.420000],[13.100000,13.291327,15.030000],[13.100000,13.278163,15.110000],[13.100000,13.281633,15.310000],[14.700000,14.895510,16.810000],[14.700000,14.894286,16.780000],[14.700000,14.903571,16.740000],[16.300000,16.525510,18.550000],[16.300000,16.502959,18.470000],[16.300000,16.522857,18.330000],[18.100000,18.287347,20.370000],[18.100000,18.375204,20.440000],[18.200000,18.433571,20.580000],[19.900000,20.083061,22.380000],[19.900000,20.170612,22.210000],[20.000000,20.171633,22.370000],[21.690000,21.889082,24.170000],[21.700000,21.906327,24.310000],[21.780000,21.975918,24.000000],[23.600000,23.810714,25.650000],[23.700000,23.907551,25.540000],[23.800000,23.946020,26.030000],[25.600000,25.776327,27.820000],[26.500000,26.814082,29.230000],[27.500000,27.734082,30.630000],[31.000000,31.210306,33.900000],[34.500000,34.787143,37.810000],[36.710000,37.220000,40.110000],[40.500000,40.823878,44.100000],[41.700000,42.155408,44.920000],[42.610000,43.024592,46.230000],[44.970000,45.480000,48.450000],[45.900000,46.372653,49.410000],[47.020000,47.587041,50.520000],[49.620000,50.181429,53.540000],[50.780000,51.173878,54.580000],[51.680000,51.980918,55.470000],[54.480000,54.852959,58.580000],[55.480000,55.859082,59.490000],[56.960000,57.590000,61.340000],[60.000000,60.632653,64.270000],[61.640000,62.315816,66.610000],[64.010000,64.761531,68.850000],[75.990000,76.951429,82.580000],[76.190000,77.514796,82.930000],[78.370000,78.970102,85.830000],[78.640000,79.202551,84.860000],[80.640000,81.930510,87.700000],[80.700000,81.749694,88.330000],[83.070000,84.147041,90.460000],[83.500000,83.965816,89.070000],[75.390000,77.099184,81.040000],[77.350000,80.275816,86.170000],[78.540000,79.985510,85.720000],[79.410000,79.967449,85.450000],[81.870000,82.715204,88.120000],[83.300000,83.941020,90.260000],[84.510000,85.576429,90.510000],[87.190000,87.713673,93.360000],[88.890000,89.752245,95.870000],[90.060000,90.553469,95.080000],[93.530000,94.416327,100.510000],[95.000000,96.477959,102.420000],[96.120000,96.838163,102.620000],[100.750000,101.222959,106.710000],[108.400000,109.490714,115.940000],[103.860000,104.365102,110.320000]]}
{"type":"segment_tree_bottomup_mixed", "timings":[[5.800000,5.893878,7.340000],[8.800000,8.848265,10.270000],[8.070000,8.213776,9.760000],[6.600000,6.714490,8.070000],[9.600000,9.817653,11.160000],[9.100000,9.203980,10.860000],[7.400000,7.551531,8.860000],[9.700000,9.864898,11.420000],[9.500000,9.625918,11.490000],[8.090000,8.195408,9.840000],[11.090000,11.369592,12.640000],[10.530000,10.697857,12.400000],[9.290000,9.506735,11.040000],[12.000000,12.115306,13.720000],[11.500000,11.633673,13.360000],[10.290000,10.453163,12.240000],[13.110000,13.747959,15.740000],[13.000000,13.280000,15.430000],[11.530000,11.754898,13.650000],[15.250000,15.504898,17.760000],[13.910000,14.170612,15.860000],[12.800000,13.079082,15.070000],[15.510000,15.814592,17.950000],[16.000000,16.178469,17.960000],[15.180000,15.492551,17.160000],[17.800000,18.150714,20.410000],[18.490000,18.756531,21.290000],[17.700000,17.976531,20.000000],[19.900000,20.216122,22.590000],[20.500000,20.812857,23.140000],[20.000000,20.289082,22.340000],[21.910000,22.153163,24.410000],[22.740000,23.088367,25.290000],[22.800000,23.095102,25.260000],[24.860000,25.166327,27.740000],[26.150000,26.421735,28.940000],[26.200000,26.552959,28.720000],[28.500000,28.979388,31.080000],[29.200000,29.610510,32.120000],[29.420000,30.030102,32.610000],[32.280000,32.660306,35.770000],[33.500000,34.141122,36.930000],[35.020000,35.535612,38.360000],[38.180000,38.945714,41.540000],[40.800000,41.345510,44.050000],[43.420000,44.035510,46.220000],[47.830000,48.379184,50.900000],[50.940000,51.551735,54.300000],[54.000000,54.832653,57.760000],[58.940000,59.845918,63.350000],[63.200000,64.090612,67.640000],[68.010000,69.024286,73.240000],[79.700000,81.056224,87.180000],[81.080000,83.597653,89.580000],[73.180000,74.108265,80.080000],[74.280000,74.855714,81.480000],[75.380000,76.166531,81.990000],[84.360000,86.148776,95.650000],[86.310000,88.064082,94.850000],[87.380000,88.492143,93.500000],[80.160000,81.165306,88.100000],[89.690000,92.091633,99.460000],[90.930000,92.466939,99.390000],[84.680000,85.327143,91.490000],[86.230000,87.553061,93.970000],[94.580000,97.502245,104.900000],[90.290000,91.266327,97.840000]]}
{"type":"segment_tree_topdown_branchy", "timings":[[27.210000,27.774592,30.320000],[22.700000,23.530102,24.640000],[24.347653,24.410000,26.450000],[27.340000,27.846327,30.540000],[25.800000,26.522449,29.490000],[27.170000,27.477245,30.200000],[28.200000,28.724796,32.380000],[29.200000,29.543878,31.990000],[30.200000,30.954082,34.860000],[36.810000,37.290000,40.730000],[31.980000,32.605000,36.440000],[38.790000,39.169388,42.520000],[40.320000,40.658980,43.940000],[38.910000,41.675204,43.350000],[40.640000,43.359898,44.910000],[43.070000,43.638469,47.250000],[37.900000,38.584184,42.540000],[46.330000,46.762653,50.470000],[39.900000,40.420918,44.950000],[41.165102,41.200000,45.250000],[41.840000,42.631939,46.970000],[42.900000,43.529898,46.880000],[43.600000,44.494184,48.910000],[44.940000,45.066735,49.010000],[53.600000,54.234082,59.040000],[54.800000,55.537857,60.060000],[47.560000,48.853367,54.320000],[54.000000,55.401939,59.600000],[55.730000,56.271122,60.770000],[59.390000,59.813980,62.880000],[51.810102,52.800000,56.620000],[52.330000,54.288571,57.180000],[53.798571,54.730000,56.070000],[60.350000,63.260510,67.190000],[64.850000,65.313673,70.380000],[64.590000,65.628163,70.820000],[67.170000,68.067449,73.680000],[58.100000,60.321327,62.910000],[59.961633,60.560000,65.090000],[66.730000,68.993265,73.410000],[71.420000,72.274592,77.990000],[61.830000,62.991531,69.700000],[63.268980,63.270000,67.700000],[63.700000,64.867551,70.480000],[73.400000,74.244592,80.070000],[77.090000,78.028878,83.960000],[77.240000,79.359898,83.930000],[68.080000,69.201735,75.640000],[80.490000,81.067959,87.760000],[69.990000,71.038061,77.140000],[79.960000,83.694898,87.400000],[72.420000,73.617143,80.680000],[74.190000,74.356735,80.030000],[74.830000,76.175918,82.790000],[87.450000,88.280816,95.290000],[87.830000,89.800816,95.190000],[90.320000,90.586837,96.740000],[88.700000,89.819388,96.130000],[92.850000,93.654796,100.690000],[83.520000,85.034898,91.760000],[85.880000,86.304082,90.740000],[96.070000,97.028265,103.630000],[89.440000,89.970408,95.630000],[100.480000,101.120306,107.670000],[93.520000,94.058469,99.490000],[104.160000,105.425000,112.150000],[104.804184,105.380000,110.910000]]}
{"type":"segment_tree_topdown_branchless", "timings":[[8.983673,9.600000,10.740000],[12.020000,13.000000,13.236020],[10.000000,10.130204,11.990000],[10.130816,13.000000,15.530000],[14.600000,14.780306,17.060000],[11.070000,11.281735,15.050000],[11.100000,12.006429,13.300000],[12.200000,12.482041,14.710000],[16.300000,16.616633,18.940000],[16.300000,16.537755,18.930000],[13.600000,18.305612,20.710000],[18.080000,18.353367,20.970000],[13.800000,18.277551,21.140000],[15.100000,15.167347,17.570000],[15.100000,15.412653,17.510000],[15.130000,15.399898,17.570000],[21.600000,22.014898,24.830000],[16.400000,16.763265,19.100000],[21.700000,21.924592,24.990000],[17.900000,18.279694,21.230000],[18.100000,18.415000,21.170000],[18.300000,18.618163,21.490000],[19.490000,19.758878,22.470000],[25.890000,26.363776,29.680000],[21.600000,27.871939,31.090000],[25.500000,25.842959,29.120000],[27.900000,34.307041,38.060000],[30.600000,30.950612,33.820000],[33.780000,40.510102,43.890000],[35.100000,35.400918,38.410000],[35.900000,36.220306,39.240000],[44.510000,44.894898,48.890000],[45.560000,46.027551,49.760000],[40.000000,47.168980,50.610000],[49.280000,49.645000,53.840000],[50.420000,50.847653,54.500000],[51.320000,51.741633,55.900000],[47.527449,53.900000,58.930000],[48.140000,56.148367,59.920000],[49.440000,50.036020,53.430000],[52.200000,59.997041,64.890000],[54.513061,61.240000,66.970000],[56.690000,64.323469,69.990000],[61.380000,69.578163,75.020000],[64.420000,65.128265,70.440000],[68.690000,69.464184,74.640000],[73.810000,82.097347,88.090000],[85.550000,86.456020,91.430000],[89.210000,89.836224,94.870000],[87.890000,88.582245,93.780000],[92.390000,93.456429,99.020000],[96.160000,105.010204,110.490000],[102.060000,110.635918,117.780000],[113.770000,114.704592,120.660000],[117.860000,119.191122,125.990000],[118.142755,124.510000,133.540000],[122.270000,123.112959,128.500000],[133.770000,134.575714,140.950000],[140.890000,141.520612,148.790000],[146.220000,147.756224,155.710000],[151.210000,152.193673,159.030000],[158.930000,159.863673,166.810000],[158.740000,167.187245,174.290000],[164.530000,165.696531,173.410000],[173.880000,174.929796,183.330000],[191.010000,192.893469,200.520000],[188.950000,190.608265,197.370000]]}
{"type":"segment_tree_bottomup_branchy_leftsum", "timings":[[24.420000,24.950000,27.480000],[25.400000,26.007449,28.600000],[27.100000,27.741020,30.460000],[28.410000,29.236020,32.040000],[29.230000,30.119796,32.810000],[30.150000,31.029898,33.870000],[30.890000,31.689592,34.420000],[36.650000,37.696327,40.740000],[37.890000,38.867449,42.740000],[38.700000,39.701939,43.030000],[35.010000,35.845102,38.870000],[40.490000,41.374286,44.970000],[41.350000,42.256939,45.830000],[42.800000,43.614592,47.400000],[43.400000,44.353571,48.100000],[44.300000,45.293776,49.160000],[39.080000,39.887245,43.120000],[46.340000,47.487347,51.040000],[47.120000,48.294796,51.980000],[48.560000,50.263265,53.430000],[49.660000,50.842041,55.260000],[50.510000,51.656735,55.620000],[51.190000,52.350102,56.230000],[45.000000,46.053673,49.520000],[45.770000,46.876224,50.350000],[54.070000,55.186531,59.650000],[55.150000,56.507653,60.800000],[55.970000,57.475714,61.370000],[48.990000,50.032143,53.780000],[50.000000,51.294184,55.200000],[50.670000,51.915102,56.170000],[60.310000,61.757857,66.750000],[60.980000,62.439796,67.380000],[61.880000,63.142041,68.100000],[62.920000,64.385000,68.920000],[54.960000,56.176224,60.840000],[56.070000,57.560000,62.380000],[65.990000,67.574184,72.540000],[66.950000,68.568980,73.760000],[67.860000,69.433367,74.770000],[59.010000,60.446122,64.940000],[60.470000,61.639286,66.390000],[60.990000,62.157959,67.050000],[72.150000,73.792347,79.390000],[62.430000,64.099082,69.760000],[63.410000,65.025408,70.030000],[64.420000,66.347449,70.610000],[64.950000,66.588367,72.280000],[65.810000,67.061429,71.970000],[77.780000,79.377551,85.730000],[79.340000,81.590510,88.030000],[68.870000,70.488469,76.530000],[81.240000,83.316735,89.990000],[82.290000,84.046633,90.770000],[83.070000,86.007755,93.540000],[73.270000,75.270816,81.030000],[74.510000,76.306939,82.380000],[86.040000,87.756122,94.850000],[76.960000,78.874082,85.750000],[88.910000,90.955918,98.480000],[79.530000,81.258367,87.420000],[81.190000,83.070918,88.320000],[82.700000,84.596735,89.820000],[84.710000,86.329592,91.480000],[86.910000,88.487857,93.640000],[88.670000,90.779082,96.720000],[99.120000,101.222347,109.130000]]}
{"type":"segment_tree_bottomup_branchy", "timings":[[26.460000,26.953980,29.490000],[25.090000,25.683776,28.190000],[28.740000,29.166122,32.280000],[28.020000,28.487347,31.590000],[30.790000,31.368776,32.750000],[30.865102,31.800000,33.590000],[31.650000,32.109388,35.410000],[32.752245,33.480000,35.890000],[34.300000,34.643163,37.930000],[34.900000,35.382755,38.340000],[35.373878,35.900000,38.880000],[36.780000,37.005510,40.110000],[36.900000,37.387857,40.930000],[38.390000,39.180510,42.460000],[38.430000,39.892449,44.070000],[39.940000,40.667959,44.340000],[40.900000,40.911020,44.830000],[41.770000,42.314388,46.400000],[41.540000,42.090612,45.550000],[43.460000,43.860306,47.600000],[43.840000,44.727245,48.040000],[44.845204,45.200000,48.640000],[45.160000,46.430204,50.450000],[47.000000,47.431633,51.490000],[47.730000,48.429694,51.910000],[48.600000,49.359490,53.100000],[49.500000,49.645612,53.740000],[49.270000,51.230000,55.640000],[51.150000,51.213980,55.720000],[51.460000,52.890816,57.690000],[52.363367,52.860000,56.700000],[52.660000,53.337041,58.170000],[53.620000,55.258367,59.950000],[54.400000,55.610102,60.920000],[56.320000,56.779082,61.680000],[56.140000,57.943878,63.350000],[57.960000,58.075102,63.450000],[58.840000,59.717959,65.450000],[59.230000,59.697143,64.860000],[59.650000,60.215918,66.240000],[60.990918,61.410000,66.510000],[61.170000,62.349796,67.740000],[63.100000,63.535204,68.640000],[63.940000,64.584082,68.810000],[63.780000,65.799694,71.610000],[65.670000,66.388469,71.640000],[65.970000,66.582041,71.970000],[67.550000,67.550102,73.050000],[68.290000,68.752551,74.130000],[68.110000,69.791837,75.170000],[70.290000,70.668673,76.220000],[71.000000,72.097857,76.420000],[70.750000,71.401633,77.350000],[72.430306,73.040000,77.950000],[73.140000,74.238673,79.030000],[74.920000,75.399796,80.360000],[74.850000,76.618061,82.750000],[76.920000,77.157143,82.200000],[78.180000,78.936633,83.770000],[78.828061,78.830000,84.770000],[80.530000,81.231531,86.440000],[81.240000,81.730000,87.190000],[83.520000,83.701122,89.640000],[84.540000,85.359796,90.570000],[86.340000,87.483673,94.050000],[88.520000,89.175204,94.780000],[90.580000,91.055102,95.780000]]}
{"type":"segment_tree_bottomup_branchless_leftsum", "timings":[[5.800000,5.941939,7.510000],[8.300000,8.559694,10.170000],[8.130000,8.358673,10.140000],[6.600000,6.768367,8.470000],[9.300000,9.521122,11.160000],[8.820000,9.059082,10.790000],[7.300000,7.448367,8.900000],[9.800000,9.966735,11.770000],[9.320000,9.601837,11.210000],[7.900000,8.032245,9.490000],[10.460000,10.768776,12.550000],[10.240000,10.537653,12.520000],[8.750000,9.020306,10.900000],[11.100000,11.362143,13.350000],[11.210000,11.464082,13.170000],[9.800000,9.999490,11.510000],[12.180000,12.556429,14.530000],[12.600000,12.805408,14.680000],[11.090000,11.271837,13.110000],[13.700000,14.047347,16.080000],[13.600000,13.889592,15.800000],[12.100000,12.262551,14.160000],[14.000000,14.386939,16.530000],[14.800000,15.119388,17.240000],[14.100000,14.310510,16.130000],[16.800000,17.060408,19.250000],[18.500000,18.733980,20.890000],[18.400000,18.721531,20.840000],[20.200000,20.503878,22.710000],[22.000000,22.333878,24.430000],[21.980000,22.396837,24.630000],[23.500000,24.014082,26.290000],[25.500000,26.036429,28.540000],[26.610000,27.245306,29.890000],[29.000000,29.600204,32.080000],[31.200000,31.771429,34.370000],[33.000000,33.645408,36.350000],[35.390000,36.056327,38.770000],[36.900000,37.631633,40.760000],[37.850000,38.538980,41.280000],[40.400000,41.228571,44.090000],[41.810000,42.576837,45.550000],[43.530000,44.267143,47.260000],[47.260000,47.983673,51.230000],[49.800000,51.015408,54.420000],[52.400000,53.523061,57.520000],[57.100000,58.376429,62.480000],[61.300000,62.688878,66.610000],[65.240000,66.485816,70.640000],[70.100000,71.197347,75.240000],[75.200000,76.461735,80.470000],[78.790000,80.561020,85.280000],[84.500000,86.315204,91.280000],[89.760000,91.288265,96.450000],[94.090000,95.480714,100.340000],[99.870000,101.893163,107.010000],[105.410000,107.272347,113.160000],[110.720000,112.344694,117.740000],[115.710000,118.148571,124.300000],[121.310000,123.369592,128.510000],[127.150000,129.656531,135.280000],[133.680000,136.456531,142.730000],[140.750000,142.898776,149.550000],[146.350000,148.883061,155.480000],[155.040000,157.236531,163.720000],[163.090000,166.631735,174.880000],[170.840000,173.361327,180.570000]]}
{"type":"segment_tree_bottomup_branchless", "timings":[[5.800000,5.960510,7.470000],[8.500000,8.665306,9.920000],[8.200000,8.319694,9.820000],[6.600000,6.734388,8.520000],[9.300000,9.436327,10.970000],[8.790000,8.892755,10.550000],[7.300000,7.586735,9.040000],[9.740000,9.865918,11.290000],[9.320000,9.640204,11.440000],[8.030000,8.181735,9.660000],[10.900000,11.073980,12.470000],[10.700000,11.003163,12.920000],[9.300000,9.491429,11.250000],[12.000000,12.013673,13.420000],[11.760000,11.927143,13.610000],[10.400000,10.436633,12.340000],[13.052449,13.100000,15.080000],[12.760000,13.331531,15.380000],[11.580000,11.809388,13.850000],[15.010000,15.371531,17.220000],[14.300000,14.515612,16.520000],[12.960000,13.112449,14.970000],[15.490000,15.774082,17.740000],[16.040000,16.191224,17.950000],[14.900000,15.192551,17.250000],[17.710000,18.266122,20.580000],[18.480000,18.743061,20.700000],[17.800000,17.983163,20.020000],[19.930000,20.213980,22.420000],[20.500000,20.810918,22.810000],[19.900000,20.153265,22.580000],[21.890000,22.115816,24.180000],[22.720000,23.062653,25.220000],[22.710000,22.964184,24.800000],[24.700000,25.031122,27.590000],[25.910000,26.209388,28.150000],[25.940000,26.204796,28.220000],[28.400000,28.671327,30.890000],[29.200000,29.479388,31.640000],[29.440000,30.471122,34.080000],[32.010000,32.375918,34.680000],[33.400000,33.987143,37.120000],[33.700000,34.285816,36.890000],[37.740000,38.460204,41.260000],[40.700000,41.320816,44.330000],[43.200000,43.860306,46.560000],[47.200000,47.852755,50.750000],[50.820000,51.613673,54.500000],[54.130000,54.733163,57.930000],[58.930000,59.705612,62.820000],[63.460000,64.195408,67.710000],[67.400000,68.588776,71.580000],[73.180000,74.372449,78.480000],[77.670000,78.795000,83.130000],[82.510000,83.511837,87.390000],[88.050000,88.809082,93.820000],[93.130000,94.731122,99.800000],[98.400000,99.816633,104.690000],[105.320000,106.126327,110.600000],[110.960000,111.834898,118.080000],[114.270000,115.752041,121.450000],[122.560000,123.897551,130.910000],[127.570000,129.426735,135.220000],[136.190000,137.057143,143.630000],[143.750000,145.398776,151.490000],[149.690000,152.246020,159.100000],[158.190000,159.751735,165.800000]]}
{"type":"segment_tree_simd_node64", "timings":[[1.100000,1.205408,1.830000],[1.100000,1.193776,2.230000],[1.100000,1.193571,2.100000],[1.100000,1.214388,2.070000],[1.100000,1.192245,2.070000],[1.100000,1.204082,1.990000],[1.100000,1.201633,1.680000],[1.100000,1.190816,1.900000],[1.100000,1.192857,1.890000],[1.110000,1.203367,2.130000],[1.100000,1.191939,2.320000],[1.100000,1.192143,2.310000],[1.100000,1.192449,2.290000],[1.800000,1.876735,2.920000],[2.000000,2.112857,3.180000],[1.800000,1.882653,2.890000],[1.800000,1.873265,2.900000],[1.900000,2.011122,3.080000],[1.800000,1.867245,2.880000],[1.800000,1.871327,2.910000],[1.800000,1.877347,2.740000],[1.800000,1.880816,2.750000],[1.800000,1.935714,2.950000],[1.800000,1.916122,2.400000],[1.800000,1.954082,2.980000],[1.900000,1.967245,3.110000],[2.100000,2.199592,3.240000],[2.200000,2.293163,3.320000],[2.400000,2.523367,3.490000],[2.600000,2.673571,3.720000],[2.840000,2.950000,4.080000],[4.200000,4.300204,5.400000],[4.500000,4.567347,5.730000],[4.600000,4.683571,5.800000],[5.000000,5.080714,6.170000],[5.300000,5.327245,5.540000],[5.800000,5.834694,6.010000],[6.200000,6.323367,7.720000],[6.680000,6.780510,8.300000],[7.000000,7.152959,8.390000],[7.400000,7.491633,8.840000],[7.650000,7.753673,8.910000],[7.900000,8.050000,9.410000],[8.300000,8.471122,9.970000],[8.900000,9.045000,10.400000],[9.400000,9.568673,10.680000],[10.200000,10.489898,11.680000],[11.500000,11.682551,13.200000],[12.500000,12.722755,14.490000],[16.210000,16.444898,18.260000],[17.500000,17.685000,19.270000],[18.500000,18.692551,20.400000],[19.400000,19.696122,21.250000],[20.300000,20.526837,22.290000],[21.100000,21.260510,23.190000],[21.800000,21.934184,23.720000],[22.400000,22.628367,24.390000],[23.000000,23.323980,25.270000],[23.500000,23.688163,25.480000],[24.130000,24.380000,26.490000],[24.910000,25.188163,27.210000],[25.750000,25.977653,27.890000],[26.800000,26.993163,29.150000],[28.400000,28.612755,30.500000],[29.670000,29.978061,32.260000],[31.200000,31.525306,33.720000],[32.500000,32.993571,35.250000]]}
{"type":"segment_tree_simd_node256", "timings":[[0.400000,0.401429,0.520000],[1.230000,1.310918,2.240000],[1.200000,1.226429,1.560000],[1.200000,1.214388,1.490000],[1.230000,1.288673,1.910000],[1.200000,1.294898,2.320000],[1.200000,1.296122,1.730000],[1.200000,1.295816,1.960000],[1.200000,1.297245,2.100000],[1.200000,1.294082,2.020000],[1.200000,1.298061,2.480000],[1.200000,1.295102,2.230000],[1.200000,1.289184,2.190000],[1.200000,1.296429,1.730000],[1.200000,1.293469,2.400000],[1.200000,1.289490,2.090000],[1.210000,1.289184,1.860000],[1.200000,1.289286,1.820000],[1.200000,1.293367,2.300000],[1.210000,1.304082,2.270000],[1.200000,1.294388,2.250000],[1.200000,1.289592,2.190000],[1.200000,1.291020,2.080000],[1.200000,1.296122,2.370000],[1.200000,1.290000,2.310000],[2.000000,2.092041,3.390000],[2.100000,2.180714,3.390000],[2.110000,2.215102,3.360000],[2.270000,2.375816,3.580000],[2.210000,2.327041,3.240000],[2.400000,2.553673,3.830000],[2.500000,2.622245,3.570000],[2.830000,2.850612,4.010000],[3.010000,3.202449,4.600000],[3.200000,3.297449,4.580000],[3.600000,3.704796,4.760000],[3.900000,3.993878,5.220000],[4.200000,4.337653,5.750000],[4.600000,4.745510,5.910000],[4.920000,5.135714,6.250000],[5.310000,5.480714,6.710000],[5.600000,5.702143,7.050000],[5.800000,5.983776,7.390000],[6.090000,6.167449,7.580000],[6.300000,6.413163,7.680000],[6.600000,6.648265,7.130000],[7.000000,7.142245,8.600000],[7.700000,7.840918,9.240000],[8.300000,8.528469,9.810000],[12.000000,12.168061,13.710000],[13.100000,13.224694,14.780000],[14.100000,14.298673,15.600000],[15.000000,15.160306,16.850000],[15.790000,15.994388,17.860000],[16.600000,16.701939,18.240000],[17.200000,17.347959,18.990000],[17.760000,18.117245,20.220000],[18.300000,18.571633,20.310000],[18.720000,18.886633,20.660000],[19.100000,19.275816,20.990000],[19.430000,19.704082,21.560000],[19.800000,20.185306,22.090000],[20.100000,20.278776,22.040000],[20.400000,20.592041,22.100000],[20.800000,20.945510,22.760000],[21.160000,21.357143,23.300000],[21.500000,21.668980,23.490000]]}
{"type":"segment_tree_simd_node64_restricted", "timings":[[1.700000,1.786224,2.640000],[1.700000,1.772959,2.710000],[1.700000,1.781224,2.900000],[1.700000,1.769898,2.670000],[1.700000,1.767959,2.870000],[1.700000,1.773776,2.670000],[1.700000,1.780714,2.590000],[1.700000,1.791429,3.040000],[1.700000,1.773367,2.890000],[1.700000,1.774694,2.750000],[1.700000,1.835510,2.540000],[1.800000,1.872245,2.940000],[1.800000,1.964388,3.000000],[3.000000,3.163469,4.470000],[3.100000,3.209184,4.490000],[3.200000,3.301735,4.540000],[3.100000,3.271020,4.350000],[3.200000,3.285408,4.490000],[3.200000,3.308265,4.450000],[3.200000,3.338061,4.490000],[3.300000,3.478163,4.510000],[3.500000,3.636837,4.850000],[3.590000,3.719592,5.080000],[3.600000,3.777449,4.870000],[3.890000,4.005306,5.160000],[4.750000,4.897959,6.190000],[5.170000,5.331122,6.980000],[5.600000,5.762653,7.170000],[6.420000,6.583776,8.280000],[7.100000,7.190714,8.860000],[7.500000,7.645306,9.090000],[10.280000,10.495918,11.800000],[10.600000,10.752449,12.160000],[10.840000,11.082245,12.810000],[11.580000,11.710510,13.290000],[12.200000,12.387143,14.190000],[12.610000,12.864490,14.560000],[13.000000,13.210816,15.020000],[13.210000,13.435102,15.360000],[13.600000,13.780102,15.600000],[14.300000,14.527449,16.320000],[14.650000,14.801531,16.260000],[15.780000,15.893367,17.490000],[16.720000,16.940000,18.500000],[17.930000,18.127041,19.850000],[18.800000,19.004388,20.850000],[19.700000,19.895714,21.800000],[20.600000,20.761531,22.430000],[21.300000,21.496735,23.230000],[28.680000,28.830816,30.730000],[29.530000,29.751735,31.850000],[29.900000,30.122551,32.190000],[30.410000,30.650000,32.770000],[31.010000,31.200204,33.040000],[31.300000,31.499082,33.470000],[31.850000,32.151939,34.490000],[32.240000,32.420816,34.470000],[32.660000,32.882959,35.130000],[33.290000,33.511224,35.550000],[34.000000,34.190306,36.190000],[34.760000,35.008980,37.250000],[35.630000,36.137551,38.530000],[36.600000,36.887041,39.260000],[37.600000,38.076531,39.970000],[41.450000,41.742449,43.820000],[39.890000,40.249184,42.350000],[40.900000,41.206224,43.780000]]}
{"type":"segment_tree_simd_node256_restricted", "timings":[[0.700000,0.700816,0.810000],[1.500000,1.578061,2.420000],[1.500000,1.578980,2.500000],[1.520000,1.575816,2.480000],[1.500000,1.582041,2.380000],[1.500000,1.585510,2.820000],[1.520000,1.585306,2.380000],[1.500000,1.584592,2.250000],[1.500000,1.580612,2.370000],[1.500000,1.584286,2.420000],[1.500000,1.577959,2.860000],[1.600000,1.679286,2.590000],[1.600000,1.741224,2.540000],[1.700000,1.786837,2.750000],[1.700000,1.774082,2.610000],[1.700000,1.840816,2.990000],[1.720000,1.861837,3.130000],[1.800000,1.868265,2.620000],[1.800000,1.875714,2.330000],[1.800000,1.880714,2.940000],[1.820000,1.956633,3.000000],[2.000000,2.073061,3.060000],[2.100000,2.178673,3.230000],[2.100000,2.230204,3.190000],[2.200000,2.317449,3.280000],[3.300000,3.386224,4.520000],[3.860000,3.966531,5.430000],[4.400000,4.491939,5.980000],[5.030000,5.189490,6.590000],[5.800000,5.876531,7.190000],[6.340000,6.455000,7.690000],[6.600000,6.775408,8.040000],[6.900000,7.011735,8.370000],[7.200000,7.254286,8.600000],[7.700000,7.783469,9.230000],[8.300000,8.456429,9.940000],[8.810000,9.058571,10.640000],[9.200000,9.354796,10.570000],[9.530000,9.665204,10.920000],[9.850000,9.952857,11.200000],[10.200000,10.279388,11.600000],[10.500000,10.586224,11.890000],[11.000000,11.137857,12.530000],[11.600000,11.778469,13.260000],[12.640000,12.770918,14.210000],[13.700000,13.800918,15.310000],[14.700000,14.832449,16.520000],[15.780000,15.895204,17.370000],[16.600000,16.779898,18.780000],[20.790000,20.982449,22.430000],[21.400000,21.616122,23.220000],[22.000000,22.210612,24.090000],[22.790000,23.021531,24.680000],[23.200000,23.404286,25.110000],[23.890000,24.132449,25.820000],[24.500000,24.729796,26.570000],[25.140000,25.404184,27.520000],[25.790000,26.050612,27.910000],[26.210000,26.418980,27.910000],[26.700000,26.900102,28.810000],[27.200000,27.429286,29.490000],[27.610000,27.894592,29.910000],[28.310000,28.507857,30.710000],[28.810000,29.091633,31.470000],[29.670000,29.844184,31.670000],[30.700000,31.042041,33.110000],[32.120000,32.319388,34.000000]]}
{"type":"fenwick_tree.noholes", "timings":[[5.960000,6.200000,7.680000],[5.930000,6.218367,7.510000],[6.030000,6.305102,7.590000],[6.140000,6.336020,8.010000],[6.150000,6.371429,7.780000],[6.090000,6.225816,7.420000],[6.460000,6.710510,8.170000],[6.480000,6.733673,7.990000],[6.550000,6.768163,8.030000],[6.400000,6.614898,7.980000],[6.430000,6.878367,8.060000],[6.400000,6.892245,8.300000],[6.570000,6.832959,8.250000],[6.510000,6.739184,8.260000],[6.700000,6.920102,8.450000],[7.050000,7.216224,8.630000],[6.900000,7.072041,8.720000],[6.960000,7.162245,8.380000],[7.000000,7.225612,8.580000],[7.000000,7.199184,8.690000],[7.340000,7.589592,9.420000],[7.270000,7.503776,8.850000],[7.400000,7.595408,9.050000],[7.350000,7.596224,8.950000],[7.440000,7.726327,9.660000],[7.500000,7.706429,9.130000],[7.790000,7.965306,9.500000],[7.800000,8.115204,9.360000],[7.900000,8.099082,9.860000],[8.010000,8.252143,9.570000],[8.030000,8.255510,9.900000],[8.550000,8.754082,10.330000],[8.900000,9.040714,10.360000],[9.700000,9.782959,11.170000],[10.400000,10.471531,11.820000],[11.200000,11.372857,12.720000],[12.000000,12.134898,13.630000],[12.900000,13.150510,14.620000],[13.890000,14.053469,15.560000],[14.900000,15.231122,16.650000],[16.380000,16.746837,18.120000],[18.350000,18.678163,20.070000],[20.710000,21.054184,22.480000],[23.280000,23.622857,24.990000],[25.870000,26.212551,27.660000],[28.450000,28.809388,30.530000],[31.120000,31.475306,33.240000],[33.880000,34.207143,35.580000],[35.720000,36.158265,38.000000],[38.590000,39.059388,41.350000],[41.030000,41.476837,43.470000],[42.660000,43.022857,45.010000],[45.010000,45.454388,47.650000],[47.960000,48.382857,50.830000],[51.030000,51.526633,53.420000],[54.940000,55.468571,57.500000],[56.510000,57.024796,59.590000],[64.760000,65.263980,67.740000],[68.310000,68.863673,71.320000],[74.570000,75.231837,77.830000],[82.280000,82.787245,86.350000],[81.910000,82.458469,85.370000],[84.250000,84.800612,87.900000],[88.310000,88.940204,92.580000],[98.070000,98.574694,102.580000],[102.790000,103.515000,107.700000],[101.590000,102.697041,107.420000]]}
{"type":"fenwick_tree", "timings":[[6.490000,6.634694,8.190000],[5.970000,6.276020,7.240000],[6.190000,6.402347,7.770000],[6.250000,6.384490,7.540000],[7.100000,7.297449,8.520000],[6.410000,6.647755,7.900000],[7.270000,7.519796,9.280000],[7.410000,7.650306,9.460000],[6.700000,7.112959,8.650000],[7.670000,7.913163,9.500000],[7.800000,8.120918,9.570000],[8.370000,8.612449,10.480000],[7.170000,7.403878,8.910000],[8.090000,8.306633,10.060000],[7.240000,7.499388,9.350000],[8.310000,8.542245,10.240000],[8.600000,8.841020,10.680000],[8.700000,8.999490,10.920000],[7.620000,7.950102,9.770000],[8.890000,9.088571,10.950000],[7.800000,8.086633,10.210000],[9.000000,9.246327,11.050000],[8.110000,8.488061,10.820000],[8.300000,8.547347,10.220000],[9.270000,9.548571,11.200000],[9.210000,9.581020,11.290000],[8.680000,9.115816,10.910000],[9.300000,9.616327,11.020000],[9.540000,9.924490,11.920000],[9.050000,9.515816,11.230000],[9.700000,10.020408,11.540000],[10.000000,10.252959,11.830000],[9.500000,9.794082,11.180000],[10.340000,10.671327,12.490000],[9.930000,10.290714,12.240000],[10.300000,10.524184,12.290000],[11.120000,11.386735,13.360000],[11.550000,11.785204,13.660000],[11.600000,11.837041,13.660000],[12.300000,12.496531,14.060000],[12.590000,12.750510,14.630000],[12.800000,13.045918,14.940000],[13.500000,13.744898,15.690000],[13.900000,14.082959,16.070000],[15.100000,15.396122,17.400000],[16.000000,16.231735,18.390000],[17.400000,17.715510,19.880000],[18.800000,19.147755,21.180000],[20.670000,20.987143,23.170000],[23.100000,23.629286,26.340000],[26.600000,27.155204,29.550000],[28.300000,28.875714,31.290000],[31.300000,31.972449,34.850000],[35.240000,36.051327,38.800000],[36.930000,37.538163,40.580000],[40.130000,40.680918,43.570000],[43.830000,44.400102,47.000000],[46.470000,47.327653,50.180000],[48.900000,49.729490,52.330000],[51.800000,52.602041,55.460000],[54.500000,55.460000,58.970000],[57.590000,58.259898,61.360000],[59.500000,60.618980,64.220000],[61.900000,62.837755,66.250000],[64.870000,65.708878,69.380000],[67.600000,68.625306,72.220000],[70.970000,72.337551,76.300000]]}
{"type":"fenwick_tree.holes", "timings":[[6.490000,6.634694,8.190000],[5.970000,6.276020,7.240000],[6.190000,6.402347,7.770000],[6.250000,6.384490,7.540000],[7.100000,7.297449,8.520000],[6.410000,6.647755,7.900000],[7.270000,7.519796,9.280000],[7.410000,7.650306,9.460000],[6.700000,7.112959,8.650000],[7.670000,7.913163,9.500000],[7.800000,8.120918,9.570000],[8.370000,8.612449,10.480000],[7.170000,7.403878,8.910000],[8.090000,8.306633,10.060000],[7.240000,7.499388,9.350000],[8.310000,8.542245,10.240000],[8.600000,8.841020,10.680000],[8.700000,8.999490,10.920000],[7.620000,7.950102,9.770000],[8.890000,9.088571,10.950000],[7.800000,8.086633,10.210000],[9.000000,9.246327,11.050000],[8.110000,8.488061,10.820000],[8.300000,8.547347,10.220000],[9.270000,9.548571,11.200000],[9.210000,9.581020,11.290000],[8.680000,9.115816,10.910000],[9.300000,9.616327,11.020000],[9.540000,9.924490,11.920000],[9.050000,9.515816,11.230000],[9.700000,10.020408,11.540000],[10.000000,10.252959,11.830000],[9.500000,9.794082,11.180000],[10.340000,10.671327,12.490000],[9.930000,10.290714,12.240000],[10.300000,10.524184,12.290000],[11.120000,11.386735,13.360000],[11.550000,11.785204,13.660000],[11.600000,11.837041,13.660000],[12.300000,12.496531,14.060000],[12.590000,12.750510,14.630000],[12.800000,13.045918,14.940000],[13.500000,13.744898,15.690000],[13.900000,14.082959,16.070000],[15.100000,15.396122,17.400000],[16.000000,16.231735,18.390000],[17.400000,17.715510,19.880000],[18.800000,19.147755,21.180000],[20.670000,20.987143,23.170000],[23.100000,23.629286,26.340000],[26.600000,27.155204,29.550000],[28.300000,28.875714,31.290000],[31.300000,31.972449,34.850000],[35.240000,36.051327,38.800000],[36.930000,37.538163,40.580000],[40.130000,40.680918,43.570000],[43.830000,44.400102,47.000000],[46.470000,47.327653,50.180000],[48.900000,49.729490,52.330000],[51.800000,52.602041,55.460000],[54.500000,55.460000,58.970000],[57.590000,58.259898,61.360000],[59.500000,60.618980,64.220000],[61.900000,62.837755,66.250000],[64.870000,65.708878,69.380000],[67.600000,68.625306,72.220000],[70.970000,72.337551,76.300000]]}
{"type":"fenwick_tree_blocked_node64.noholes", "timings":[[2.200000,2.402653,3.930000],[2.830000,3.051327,4.590000],[3.250000,3.492143,5.050000],[3.420000,3.639796,5.170000],[3.160000,3.366531,4.770000],[3.250000,3.469898,5.020000],[3.830000,4.086122,5.730000],[3.800000,3.970102,5.560000],[3.900000,4.145000,5.720000],[4.350000,4.568061,6.080000],[4.100000,4.374184,5.960000],[4.350000,4.597245,6.070000],[4.870000,5.115204,6.750000],[5.360000,5.645714,7.310000],[5.700000,5.992551,7.690000],[5.700000,5.935918,7.570000],[5.500000,5.738776,7.320000],[5.790000,6.018980,7.660000],[6.000000,6.172755,7.870000],[6.100000,6.339898,7.900000],[6.890000,7.185612,8.880000],[6.840000,7.128061,8.850000],[6.600000,6.824490,8.730000],[7.470000,7.672449,9.490000],[7.200000,7.471429,9.250000],[7.300000,7.547755,9.320000],[7.600000,7.783265,9.560000],[7.800000,8.025918,9.960000],[7.920000,8.192041,10.100000],[8.100000,8.322755,10.170000],[8.640000,8.808367,10.310000],[9.000000,9.200510,10.490000],[9.300000,9.507449,10.460000],[10.050000,10.247347,11.320000],[10.220000,10.435918,11.610000],[11.330000,11.493878,13.130000],[12.800000,13.022347,14.800000],[14.450000,14.635510,16.180000],[16.840000,17.036633,18.880000],[18.800000,18.948265,20.800000],[21.200000,21.437959,23.000000],[23.700000,23.993980,26.010000],[26.300000,26.506224,28.240000],[29.600000,29.843469,31.710000],[32.390000,32.652347,34.540000],[34.400000,34.644082,36.510000],[36.710000,37.072755,39.240000],[40.490000,40.997551,43.380000],[46.270000,46.905204,49.060000],[52.510000,53.429082,56.600000],[61.120000,62.156531,64.820000],[69.760000,70.699184,73.670000],[77.830000,80.166633,84.480000],[83.670000,85.032755,87.500000],[94.370000,95.303061,98.590000],[96.350000,97.318367,100.450000],[105.490000,106.458061,109.150000],[110.560000,111.795612,114.480000],[113.110000,114.250612,117.250000],[119.710000,120.898673,123.750000],[124.010000,125.157857,128.240000],[124.800000,125.967857,129.030000],[134.460000,135.598571,138.610000],[134.390000,135.638163,139.480000],[141.030000,142.702245,146.390000],[148.690000,150.025000,153.920000],[155.540000,157.117755,161.430000]]}
{"type":"fenwick_tree_blocked_node256.noholes", "timings":[[0.910000,0.929490,1.520000],[1.300000,1.311327,1.970000],[0.900000,0.945510,1.200000],[1.300000,1.301327,1.470000],[1.700000,1.745714,2.050000],[3.100000,3.146939,3.580000],[2.300000,2.312041,2.890000],[2.690000,2.735714,3.480000],[3.600000,3.668265,4.520000],[3.600000,3.664490,4.100000],[3.300000,3.374286,3.830000],[3.400000,3.458571,3.910000],[4.000000,4.080510,4.500000],[3.300000,3.429286,4.430000],[3.670000,3.816429,5.170000],[4.590000,4.731122,5.900000],[4.700000,4.836327,5.970000],[5.200000,5.335204,6.500000],[5.500000,5.705102,6.950000],[4.900000,5.032041,6.420000],[5.120000,5.279592,6.740000],[5.600000,5.755102,7.060000],[6.510000,6.739388,8.150000],[5.900000,6.064286,7.090000],[6.850000,7.015306,8.490000],[7.000000,7.257755,8.770000],[7.220000,7.536531,8.870000],[7.610000,7.926633,9.500000],[7.720000,8.052245,9.430000],[7.900000,8.082143,9.590000],[7.290000,7.427347,8.980000],[7.600000,7.704388,8.980000],[7.820000,7.997857,9.240000],[8.000000,8.247755,9.570000],[8.740000,8.886633,10.170000],[9.200000,9.327143,10.560000],[9.600000,9.932653,11.440000],[10.100000,10.302347,12.380000],[11.300000,11.535816,13.490000],[12.700000,12.927653,15.110000],[14.390000,14.534694,16.790000],[16.800000,16.996429,18.840000],[19.020000,19.234898,21.210000],[20.000000,20.325000,22.540000],[24.400000,24.820918,26.720000],[26.800000,27.155918,29.290000],[28.920000,29.276837,31.600000],[31.300000,31.646122,33.780000],[33.940000,34.324898,36.520000],[37.310000,37.765816,40.360000],[42.220000,42.950408,45.760000],[48.020000,48.695816,51.280000],[54.000000,54.820204,57.470000],[60.760000,61.813571,65.030000],[66.090000,67.074592,70.300000],[73.220000,74.146429,77.510000],[78.750000,79.744898,82.600000],[86.160000,86.960408,90.110000],[90.750000,91.528673,94.880000],[99.530000,100.299898,103.370000],[99.080000,100.185408,103.580000],[104.800000,105.709286,108.720000],[110.950000,112.359796,116.490000],[111.860000,113.246735,117.490000],[117.670000,119.023367,123.370000],[128.230000,129.276327,133.360000],[130.700000,132.167347,137.210000]]}
{"type":"fenwick_tree_blocked_node64_restricted.noholes", "timings":[[3.200000,3.326939,4.630000],[3.890000,4.101122,5.380000],[4.670000,4.818776,6.260000],[5.250000,5.376633,6.980000],[4.000000,4.147143,5.660000],[4.750000,4.916020,6.360000],[5.660000,5.824592,7.380000],[4.700000,4.854898,6.220000],[5.700000,5.886837,7.550000],[6.700000,6.898061,8.500000],[5.900000,6.051020,7.290000],[6.090000,6.231939,7.840000],[7.200000,7.562755,9.000000],[6.450000,6.705510,8.070000],[6.700000,6.948878,8.510000],[7.500000,7.696020,9.120000],[7.500000,7.688265,9.530000],[7.500000,7.687347,9.310000],[8.100000,8.283367,9.690000],[7.100000,7.255816,8.660000],[7.690000,7.886429,9.530000],[8.060000,8.411837,9.960000],[8.500000,8.727347,10.100000],[8.300000,8.479694,10.060000],[9.100000,9.328571,10.720000],[9.700000,9.939388,11.410000],[10.300000,10.486224,12.110000],[10.830000,11.083469,12.650000],[11.550000,11.729082,13.570000],[12.500000,12.704592,14.550000],[13.330000,13.537653,15.710000],[14.200000,14.370612,16.100000],[15.100000,15.356633,17.370000],[16.200000,16.570102,18.390000],[17.770000,18.047347,20.000000],[19.030000,19.313367,21.470000],[20.510000,20.802755,22.900000],[21.900000,22.252143,24.070000],[23.100000,23.336531,25.460000],[24.850000,25.077143,26.990000],[26.300000,26.588878,28.760000],[28.400000,28.670306,30.430000],[31.000000,31.247245,33.150000],[33.170000,33.397143,35.830000],[36.030000,36.388571,38.490000],[39.230000,39.595510,41.640000],[41.600000,42.092551,44.490000],[45.270000,45.624286,48.020000],[48.190000,48.669388,51.520000],[51.330000,51.906531,54.250000],[54.520000,54.973673,57.640000],[57.950000,58.372143,61.110000],[60.780000,61.212143,63.950000],[64.010000,64.741122,67.600000],[67.980000,68.732143,71.860000],[72.640000,73.538980,76.620000],[77.370000,78.300204,81.430000],[82.520000,83.438163,86.960000],[87.410000,88.176224,91.600000],[93.410000,94.850510,98.050000],[99.130000,100.342143,104.150000],[106.340000,107.534286,111.790000],[112.560000,113.958265,117.970000],[119.580000,120.801224,125.720000],[129.690000,131.012755,136.140000],[138.790000,140.572959,145.510000],[149.160000,151.476224,155.790000]]}
{"type":"fenwick_tree_blocked_node256_restricted.noholes", "timings":[[1.500000,1.593878,2.550000],[1.500000,1.596837,2.530000],[1.200000,1.301020,2.170000],[1.200000,1.297245,2.240000],[2.700000,2.829388,3.810000],[2.700000,2.886939,4.040000],[2.900000,3.063878,4.440000],[4.000000,4.197959,5.460000],[3.900000,4.095510,5.430000],[4.390000,4.521429,6.030000],[4.040000,4.218878,5.680000],[4.190000,4.351020,5.860000],[4.900000,5.078163,6.280000],[5.140000,5.292551,6.940000],[5.410000,5.612551,6.900000],[6.100000,6.379694,7.980000],[5.490000,5.677857,7.280000],[5.670000,5.886633,7.140000],[6.200000,6.354286,7.750000],[6.600000,6.818878,8.100000],[7.200000,7.333469,8.690000],[7.300000,7.405714,9.070000],[6.900000,7.035000,8.440000],[8.100000,8.275918,9.690000],[7.770000,8.036531,9.270000],[7.900000,8.098878,9.510000],[8.500000,8.633061,9.830000],[8.920000,9.161122,10.720000],[9.400000,9.601837,11.100000],[10.220000,10.432959,11.640000],[11.100000,11.275408,12.770000],[11.600000,11.732041,12.990000],[12.280000,12.382245,13.900000],[13.100000,13.206939,14.480000],[13.770000,13.948980,15.590000],[14.800000,15.022857,16.530000],[15.920000,16.147653,17.690000],[16.700000,16.863265,18.280000],[18.080000,18.244388,19.860000],[19.120000,19.279796,20.850000],[20.500000,20.739898,22.560000],[22.100000,22.368980,24.690000],[24.000000,24.308673,26.440000],[26.100000,26.404184,28.780000],[28.800000,29.172245,31.400000],[32.200000,32.598367,35.140000],[35.670000,36.063367,38.410000],[39.320000,39.782551,42.520000],[42.630000,42.916633,45.720000],[46.180000,46.599592,49.110000],[49.700000,50.047245,53.000000],[53.580000,53.983571,56.800000],[57.200000,57.641531,60.460000],[60.500000,60.920204,64.510000],[64.240000,64.726327,67.970000],[68.500000,69.448469,72.870000],[72.010000,72.560714,75.950000],[76.180000,76.734898,80.320000],[80.200000,81.042755,84.990000],[84.730000,85.369184,89.650000],[89.610000,90.292959,93.610000],[94.750000,95.899490,99.820000],[100.310000,101.084796,105.470000],[106.160000,107.577857,112.660000],[112.750000,114.191531,118.910000],[120.270000,121.887245,126.610000],[126.810000,128.136020,133.580000]]}
{"type":"fenwick_tree_blocked_node64", "timings":[[2.260000,2.447551,3.980000],[3.430000,3.640918,5.160000],[3.860000,4.092347,5.690000],[3.980000,4.205408,5.800000],[3.700000,3.906735,5.490000],[3.940000,4.175816,5.760000],[4.310000,4.539388,6.100000],[4.100000,4.291224,5.970000],[4.700000,5.011837,6.560000],[5.400000,5.670918,7.370000],[5.690000,5.968980,7.620000],[5.300000,5.494184,7.140000],[6.000000,6.259490,8.010000],[6.100000,6.380306,8.040000],[6.670000,7.002653,8.800000],[6.810000,7.126633,8.880000],[6.840000,7.068776,8.860000],[7.210000,7.552245,9.420000],[7.220000,7.572755,9.470000],[7.500000,7.841122,9.650000],[7.800000,8.061122,9.810000],[8.200000,8.444694,10.420000],[7.950000,8.395306,10.290000],[8.350000,8.845102,10.560000],[8.580000,8.950714,10.830000],[9.000000,9.265408,11.200000],[9.400000,9.655000,11.720000],[9.510000,9.765408,11.560000],[9.830000,10.289388,11.960000],[10.100000,10.368571,12.230000],[11.000000,11.213673,13.230000],[11.110000,11.386327,13.270000],[11.890000,12.088673,13.980000],[12.280000,12.486122,14.470000],[12.740000,13.013061,15.100000],[13.410000,13.781327,15.670000],[14.500000,14.726531,16.830000],[15.100000,15.343673,18.160000],[15.900000,16.194184,18.340000],[16.760000,17.109082,19.270000],[17.570000,17.931429,20.110000],[18.410000,18.823061,21.090000],[19.850000,20.192347,22.380000],[20.780000,21.082245,23.300000],[22.440000,22.783673,25.230000],[24.340000,24.759286,26.870000],[26.120000,26.498776,29.070000],[29.030000,29.364286,31.930000],[31.420000,31.790000,34.380000],[34.300000,34.752449,38.000000],[36.930000,37.394694,40.350000],[40.210000,40.603980,43.520000],[42.540000,42.867347,45.950000],[45.160000,45.528980,48.890000],[48.180000,48.609082,52.090000],[50.910000,51.560102,54.840000],[53.600000,54.289184,57.410000],[56.480000,56.989490,60.110000],[59.370000,59.779898,63.660000],[61.670000,62.324082,66.350000],[64.800000,65.341735,69.650000],[67.290000,68.034898,72.270000],[69.800000,70.347041,74.500000],[72.710000,73.576020,77.860000],[76.280000,77.272857,81.550000],[79.810000,80.655918,84.800000],[83.350000,84.321224,88.750000]]}
{"type":"fenwick_tree_blocked_node64.holes", "timings":[[2.260000,2.447551,3.980000],[3.430000,3.640918,5.160000],[3.860000,4.092347,5.690000],[3.980000,4.205408,5.800000],[3.700000,3.906735,5.490000],[3.940000,4.175816,5.760000],[4.310000,4.539388,6.100000],[4.100000,4.291224,5.970000],[4.700000,5.011837,6.560000],[5.400000,5.670918,7.370000],[5.690000,5.968980,7.620000],[5.300000,5.494184,7.140000],[6.000000,6.259490,8.010000],[6.100000,6.380306,8.040000],[6.670000,7.002653,8.800000],[6.810000,7.126633,8.880000],[6.840000,7.068776,8.860000],[7.210000,7.552245,9.420000],[7.220000,7.572755,9.470000],[7.500000,7.841122,9.650000],[7.800000,8.061122,9.810000],[8.200000,8.444694,10.420000],[7.950000,8.395306,10.290000],[8.350000,8.845102,10.560000],[8.580000,8.950714,10.830000],[9.000000,9.265408,11.200000],[9.400000,9.655000,11.720000],[9.510000,9.765408,11.560000],[9.830000,10.289388,11.960000],[10.100000,10.368571,12.230000],[11.000000,11.213673,13.230000],[11.110000,11.386327,13.270000],[11.890000,12.088673,13.980000],[12.280000,12.486122,14.470000],[12.740000,13.013061,15.100000],[13.410000,13.781327,15.670000],[14.500000,14.726531,16.830000],[15.100000,15.343673,18.160000],[15.900000,16.194184,18.340000],[16.760000,17.109082,19.270000],[17.570000,17.931429,20.110000],[18.410000,18.823061,21.090000],[19.850000,20.192347,22.380000],[20.780000,21.082245,23.300000],[22.440000,22.783673,25.230000],[24.340000,24.759286,26.870000],[26.120000,26.498776,29.070000],[29.030000,29.364286,31.930000],[31.420000,31.790000,34.380000],[34.300000,34.752449,38.000000],[36.930000,37.394694,40.350000],[40.210000,40.603980,43.520000],[42.540000,42.867347,45.950000],[45.160000,45.528980,48.890000],[48.180000,48.609082,52.090000],[50.910000,51.560102,54.840000],[53.600000,54.289184,57.410000],[56.480000,56.989490,60.110000],[59.370000,59.779898,63.660000],[61.670000,62.324082,66.350000],[64.800000,65.341735,69.650000],[67.290000,68.034898,72.270000],[69.800000,70.347041,74.500000],[72.710000,73.576020,77.860000],[76.280000,77.272857,81.550000],[79.810000,80.655918,84.800000],[83.350000,84.321224,88.750000]]}
{"type":"fenwick_tree_blocked_node256", "timings":[[1.150000,1.210612,2.030000],[1.150000,1.206531,1.550000],[1.130000,1.211735,2.080000],[1.130000,1.210000,2.080000],[1.820000,1.990510,3.390000],[2.400000,2.611531,3.990000],[2.210000,2.364184,3.840000],[2.900000,3.112551,4.510000],[3.500000,3.749592,5.360000],[3.910000,4.188163,5.820000],[3.110000,3.353980,4.880000],[3.800000,3.974898,5.650000],[4.710000,5.002959,6.500000],[4.590000,4.845102,6.490000],[4.980000,5.235510,6.750000],[4.700000,5.027551,6.570000],[5.510000,5.818265,7.400000],[5.100000,5.445408,6.910000],[5.590000,5.904184,7.510000],[5.370000,5.621633,7.170000],[6.200000,6.489898,8.180000],[6.310000,6.681327,8.480000],[6.100000,6.394184,8.050000],[6.890000,7.207551,8.930000],[7.190000,7.527245,9.210000],[7.100000,7.427245,9.190000],[7.420000,7.731837,9.690000],[7.600000,7.895714,9.690000],[7.900000,8.217041,9.970000],[8.480000,8.844388,10.630000],[8.400000,8.622041,10.500000],[8.500000,8.763061,10.680000],[9.000000,9.271633,10.990000],[9.410000,9.773367,11.420000],[9.700000,9.965102,11.730000],[10.200000,10.494796,12.380000],[11.320000,11.865408,13.490000],[11.500000,11.731122,13.570000],[12.300000,12.545204,14.440000],[13.000000,13.268265,15.370000],[13.500000,13.775714,15.650000],[14.410000,14.729184,16.960000],[15.390000,15.797245,17.520000],[16.060000,16.360816,18.740000],[17.150000,17.385102,19.450000],[18.600000,18.842041,21.310000],[21.120000,21.483265,24.220000],[23.830000,24.149286,26.620000],[26.260000,26.547449,29.510000],[29.750000,30.274184,33.030000],[32.900000,33.358571,36.630000],[36.300000,36.691837,40.030000],[39.800000,40.332755,43.590000],[43.090000,43.559592,47.140000],[46.390000,46.816939,50.370000],[50.180000,50.768367,53.960000],[53.440000,53.999184,57.300000],[56.690000,57.128673,60.500000],[59.800000,60.815306,64.280000],[63.300000,63.737041,68.510000],[66.950000,67.522857,72.270000],[69.970000,70.421735,75.160000],[72.920000,74.055000,79.110000],[76.070000,76.548367,80.100000],[79.780000,80.311633,84.370000],[84.360000,85.015918,89.340000],[87.960000,88.525510,92.800000]]}
{"type":"fenwick_tree_blocked_node64_restricted", "timings":[[2.500000,2.704184,4.070000],[3.230000,3.470918,4.930000],[3.700000,3.947449,5.420000],[3.900000,4.104490,5.700000],[4.400000,4.659286,6.280000],[4.300000,4.499388,6.080000],[4.580000,4.772755,6.280000],[4.420000,4.723163,6.260000],[4.700000,4.960510,6.480000],[5.510000,5.787755,7.380000],[6.380000,6.628878,8.280000],[5.800000,6.111531,7.870000],[6.340000,6.640306,8.400000],[6.410000,6.724796,8.350000],[6.830000,7.051020,8.700000],[7.700000,7.961837,9.530000],[7.360000,7.608265,9.380000],[7.620000,7.812347,9.670000],[7.700000,7.946633,9.860000],[8.500000,8.743061,10.580000],[8.450000,8.783878,10.720000],[8.820000,9.236939,11.190000],[9.310000,9.665306,11.520000],[9.000000,9.332245,11.000000],[9.420000,9.719286,11.480000],[10.200000,10.604592,12.540000],[11.450000,11.842449,13.910000],[12.700000,13.061735,15.090000],[13.890000,14.312857,16.320000],[14.960000,15.273673,17.340000],[16.300000,16.636429,18.780000],[17.440000,17.785306,19.720000],[18.190000,18.500306,20.810000],[19.300000,19.643469,21.940000],[20.940000,21.337041,23.770000],[22.480000,22.798571,25.520000],[23.890000,24.225816,26.710000],[25.570000,25.940408,28.060000],[27.010000,27.329592,29.920000],[28.400000,28.744490,31.210000],[30.130000,30.430102,32.760000],[32.080000,32.542653,35.670000],[34.410000,34.734388,37.730000],[37.160000,37.637857,40.830000],[39.940000,40.373571,43.280000],[42.710000,43.389694,46.210000],[45.330000,45.985306,49.050000],[49.200000,49.828367,52.900000],[51.820000,52.435714,55.880000],[54.460000,55.113571,58.120000],[57.760000,58.535102,62.180000],[60.480000,61.246224,64.620000],[63.170000,63.954796,67.370000],[66.320000,67.087041,71.090000],[69.420000,70.075918,74.520000],[73.260000,73.984592,78.490000],[76.070000,77.128776,80.620000],[79.810000,80.999184,85.210000],[83.430000,84.312041,89.180000],[87.860000,89.284286,93.420000],[92.050000,93.590612,98.220000],[97.080000,98.783061,103.270000],[101.940000,103.276327,109.180000],[106.680000,108.383163,114.300000],[114.350000,115.523367,121.630000],[120.900000,122.707041,127.950000],[128.700000,130.851633,136.510000]]}
{"type":"fenwick_tree_blocked_node256_restricted", "timings":[[1.300000,1.396429,2.110000],[1.310000,1.444388,2.660000],[1.320000,1.481531,2.660000],[1.380000,1.502551,2.680000],[2.190000,2.341735,3.730000],[2.990000,3.187245,4.660000],[2.500000,2.692653,4.130000],[3.140000,3.420306,4.880000],[4.300000,4.534082,6.040000],[4.790000,5.021327,6.630000],[3.520000,3.742041,5.320000],[4.280000,4.458265,6.000000],[5.060000,5.322347,6.850000],[5.400000,5.691327,7.270000],[5.700000,6.032143,7.510000],[5.660000,5.876531,7.280000],[6.330000,6.569184,8.070000],[5.890000,6.105816,7.840000],[6.390000,6.625918,8.350000],[6.460000,6.736327,8.480000],[7.310000,7.635918,9.410000],[7.700000,7.957245,9.820000],[7.560000,7.831735,9.760000],[7.940000,8.353061,10.210000],[8.300000,8.598878,10.540000],[8.800000,9.115612,10.890000],[9.600000,9.944388,11.710000],[10.100000,10.498571,12.550000],[11.000000,11.303163,13.310000],[11.930000,12.178469,14.070000],[13.200000,13.376735,15.400000],[13.800000,14.078673,16.150000],[14.850000,15.244082,17.160000],[15.610000,15.877245,18.000000],[16.350000,16.554592,18.770000],[17.790000,18.018980,20.160000],[19.000000,19.218061,21.610000],[19.900000,20.134592,22.350000],[21.230000,21.489592,24.000000],[22.420000,22.716327,25.350000],[23.920000,24.226122,26.560000],[25.200000,25.557245,28.080000],[27.500000,27.865204,30.440000],[29.570000,29.889490,32.500000],[32.390000,32.665714,35.110000],[35.710000,36.394694,38.540000],[38.880000,39.245510,42.180000],[42.760000,43.349898,46.200000],[46.140000,46.550714,49.910000],[49.650000,49.996429,52.960000],[53.260000,53.697143,56.890000],[56.950000,57.351633,59.970000],[60.510000,61.057245,64.420000],[63.800000,64.437245,68.290000],[67.370000,68.002041,72.080000],[71.100000,71.847041,75.980000],[74.520000,75.120714,78.520000],[78.390000,79.097755,83.620000],[82.320000,83.052959,87.720000],[86.130000,87.404490,91.560000],[90.590000,91.304082,95.590000],[95.100000,96.556327,101.820000],[99.910000,101.272551,105.730000],[104.740000,105.683367,111.180000],[110.360000,111.594286,116.980000],[118.060000,119.576224,124.470000],[125.210000,126.653163,133.330000]]}
{"type":"fenwick_tree_truncated_node64", "timings":[[3.830000,3.990612,5.270000],[2.700000,2.857857,3.940000],[3.300000,3.452143,4.470000],[3.990000,4.154796,5.590000],[4.530000,4.735714,5.750000],[4.300000,4.486224,5.550000],[5.000000,5.189082,6.290000],[5.100000,5.200510,6.490000],[5.410000,5.627245,7.080000],[5.600000,5.698878,6.880000],[5.600000,5.780408,6.890000],[5.940000,6.116429,7.520000],[6.000000,6.175102,7.420000],[6.100000,6.223776,7.550000],[6.370000,6.593878,7.980000],[6.500000,6.591735,7.940000],[6.430000,6.737551,8.260000],[6.700000,6.836224,8.240000],[6.400000,6.492449,7.970000],[6.680000,6.955000,8.460000],[6.810000,7.088776,8.610000],[7.200000,7.328367,9.110000],[6.940000,7.212347,8.750000],[6.900000,7.119082,8.620000],[7.200000,7.416939,9.170000],[7.100000,7.357857,8.780000],[7.500000,7.702245,9.240000],[7.500000,7.763776,9.350000],[7.700000,7.882347,9.660000],[8.000000,8.176633,9.720000],[8.100000,8.303878,9.950000],[8.500000,8.702653,10.380000],[8.500000,8.749082,10.270000],[8.900000,9.130408,10.690000],[8.900000,9.135204,10.750000],[9.500000,9.676531,11.440000],[9.700000,9.916735,11.690000],[10.000000,10.220204,11.930000],[10.410000,10.634694,12.410000],[10.700000,10.915714,12.690000],[11.000000,11.262449,13.000000],[11.430000,11.643571,13.400000],[11.800000,12.023673,13.770000],[12.200000,12.458163,14.130000],[13.000000,13.273061,15.370000],[13.800000,14.080510,16.040000],[14.890000,15.134388,16.900000],[16.000000,16.241429,17.810000],[16.900000,17.100714,18.990000],[17.500000,17.777143,19.420000],[18.380000,18.540204,20.260000],[19.100000,19.299694,21.010000],[19.550000,19.728673,21.490000],[20.260000,20.407347,22.010000],[21.000000,21.367857,23.190000],[21.400000,21.617449,23.650000],[21.800000,22.092041,23.970000],[22.600000,22.938980,24.930000],[23.300000,23.619898,25.830000],[24.460000,24.670714,26.250000],[25.400000,25.624082,27.620000],[26.050000,26.418980,28.560000],[27.800000,28.064286,30.170000],[29.930000,30.199592,32.410000],[31.400000,31.672959,34.370000],[34.060000,34.394184,36.790000],[37.000000,37.350000,39.830000]]}
{"type":"fenwick_tree_truncated_node256", "timings":[[1.100000,1.183265,2.480000],[2.200000,2.282143,3.400000],[2.700000,2.790306,3.920000],[3.800000,3.896327,5.230000],[3.200000,3.301531,4.630000],[3.000000,3.165408,4.210000],[3.530000,3.685918,4.770000],[3.400000,3.529898,4.510000],[3.800000,3.962143,5.130000],[4.170000,4.281735,5.320000],[4.400000,4.491122,5.700000],[4.480000,4.586224,5.870000],[4.900000,5.024388,6.300000],[5.000000,5.165816,6.580000],[5.380000,5.481531,6.950000],[5.520000,5.697041,6.850000],[5.500000,5.640510,7.010000],[5.900000,6.041735,7.190000],[6.100000,6.294898,7.470000],[6.200000,6.421122,7.700000],[6.500000,6.599592,8.140000],[7.400000,7.591020,9.060000],[6.700000,6.855204,7.970000],[6.900000,7.018776,8.360000],[7.100000,7.230510,8.450000],[7.100000,7.343367,8.610000],[7.900000,8.131429,9.890000],[7.900000,8.140612,9.480000],[7.620000,7.786735,9.500000],[7.800000,7.963571,9.580000],[7.910000,8.106224,9.810000],[7.600000,7.908673,9.620000],[7.700000,7.956122,9.260000],[8.350000,8.597755,10.250000],[8.640000,9.000102,11.160000],[8.700000,8.961735,10.440000],[8.900000,9.138980,10.800000],[8.900000,9.067959,10.660000],[9.400000,9.573469,11.150000],[9.400000,9.556429,11.050000],[9.600000,9.855816,11.900000],[10.000000,10.244796,11.820000],[10.100000,10.305204,11.770000],[10.500000,10.826020,12.430000],[10.820000,11.042449,12.660000],[11.100000,11.342551,12.970000],[11.990000,12.193163,14.120000],[13.100000,13.336122,15.260000],[14.100000,14.377245,16.250000],[14.900000,15.140510,16.990000],[16.160000,16.445000,18.310000],[16.700000,16.941531,18.830000],[17.400000,17.684082,19.750000],[18.310000,18.498673,20.360000],[18.900000,19.122347,21.030000],[19.480000,19.693367,21.160000],[20.100000,20.320714,21.820000],[20.650000,20.896633,22.950000],[21.400000,21.689592,23.700000],[22.200000,22.508673,24.600000],[22.600000,22.838878,25.040000],[23.400000,23.623163,25.760000],[24.300000,24.682653,26.800000],[24.920000,25.141020,27.120000],[26.260000,26.599184,28.740000],[26.800000,27.165918,29.430000],[27.700000,28.051224,30.320000]]}
{"type":"fenwick_tree_truncated_node64_restricted", "timings":[[3.300000,3.500408,4.910000],[2.990000,3.151020,4.430000],[3.600000,3.801122,5.140000],[4.200000,4.309898,5.760000],[4.150000,4.348776,5.520000],[5.000000,5.172041,6.350000],[5.600000,5.760102,7.150000],[5.000000,5.121122,6.600000],[5.700000,5.846327,7.250000],[5.890000,6.101633,7.300000],[6.080000,6.253163,7.620000],[6.100000,6.314898,7.830000],[6.400000,6.600816,8.100000],[6.600000,6.810000,8.150000],[6.390000,6.586429,7.950000],[6.860000,7.018265,8.460000],[6.600000,6.763878,8.100000],[6.700000,6.790612,8.050000],[7.180000,7.427347,8.550000],[7.220000,7.395816,8.570000],[7.370000,7.490306,8.910000],[7.300000,7.462041,8.930000],[7.500000,7.651837,8.940000],[7.700000,7.930408,9.420000],[7.900000,8.008061,9.540000],[8.030000,8.247653,9.810000],[8.100000,8.311531,9.810000],[8.490000,8.618061,9.750000],[8.900000,9.066735,10.400000],[9.200000,9.324592,10.610000],[9.500000,9.683163,11.200000],[9.620000,9.885306,11.170000],[10.000000,10.123163,11.350000],[10.400000,10.565408,11.830000],[10.920000,11.116020,12.540000],[11.700000,11.836531,13.560000],[12.110000,12.377857,13.840000],[12.500000,12.708367,14.500000],[12.980000,13.233980,14.820000],[13.390000,13.585918,15.440000],[13.800000,14.055306,15.960000],[14.600000,14.840408,16.810000],[15.400000,15.684796,17.510000],[16.510000,16.826327,18.880000],[17.800000,18.050918,19.970000],[18.600000,18.850408,20.580000],[19.600000,19.904898,21.760000],[20.300000,20.579592,22.610000],[21.000000,21.255000,23.340000],[21.600000,21.842449,23.550000],[22.160000,22.347143,24.140000],[22.700000,22.875102,24.770000],[23.300000,23.503265,25.260000],[23.700000,23.913878,25.750000],[24.400000,24.632245,26.270000],[24.880000,25.216224,27.490000],[25.890000,26.222347,28.480000],[26.670000,27.024082,29.310000],[27.490000,27.755612,30.040000],[28.150000,28.439286,30.430000],[29.800000,30.207755,32.550000],[29.900000,30.436224,32.850000],[31.900000,32.205612,34.420000],[33.900000,34.301122,36.850000],[35.900000,36.304388,38.840000],[38.630000,39.092857,41.740000],[41.700000,42.041633,44.690000]]}
{"type":"fenwick_tree_truncated_node256_restricted", "timings":[[1.300000,1.394490,2.560000],[2.100000,2.181224,3.330000],[3.100000,3.220714,4.420000],[3.700000,3.857857,4.930000],[3.600000,3.748469,4.900000],[3.100000,3.221327,4.410000],[3.450000,3.592755,4.680000],[3.900000,4.060510,5.210000],[3.700000,3.877857,5.230000],[4.320000,4.481531,5.600000],[4.300000,4.475918,5.640000],[4.400000,4.620918,5.990000],[5.000000,5.162041,6.530000],[5.440000,5.608776,7.070000],[5.680000,5.858163,7.130000],[5.820000,6.036020,7.420000],[5.700000,5.918265,7.250000],[6.000000,6.118878,7.470000],[6.200000,6.362347,7.720000],[6.520000,6.704898,8.170000],[6.610000,6.786327,8.090000],[6.730000,6.877755,8.330000],[6.790000,6.886327,8.270000],[7.000000,7.157857,8.580000],[7.040000,7.242755,8.470000],[7.200000,7.374592,8.610000],[7.500000,7.663469,9.070000],[7.500000,7.680612,9.120000],[7.800000,7.960816,9.460000],[8.100000,8.211020,9.610000],[8.300000,8.452449,10.100000],[8.610000,8.947653,10.190000],[8.800000,8.996224,10.650000],[9.000000,9.237347,10.620000],[9.500000,9.673367,11.300000],[10.010000,10.276020,11.800000],[10.500000,10.671327,12.520000],[10.900000,11.118265,12.910000],[11.200000,11.431531,13.010000],[11.500000,11.765102,13.370000],[11.800000,12.007551,13.910000],[12.300000,12.501531,14.390000],[12.900000,13.117653,14.720000],[13.610000,13.894286,15.590000],[14.750000,14.992857,16.870000],[15.900000,16.143367,17.750000],[17.290000,17.515612,19.140000],[18.520000,18.912245,20.890000],[19.600000,19.850102,21.750000],[20.400000,20.595306,22.290000],[21.300000,21.520102,23.310000],[22.100000,22.260204,24.080000],[22.580000,22.802959,24.410000],[23.320000,23.591735,25.180000],[23.880000,24.125714,25.920000],[24.370000,24.561735,26.400000],[24.990000,25.267449,27.410000],[25.600000,25.902041,27.790000],[26.100000,26.336224,27.970000],[26.730000,26.912755,28.620000],[27.600000,27.905000,29.970000],[28.550000,28.907551,31.070000],[29.040000,29.247755,31.360000],[30.540000,30.868571,33.550000],[32.060000,32.363571,35.060000],[32.410000,32.830204,35.090000],[34.110000,34.395510,36.500000]]}
{"type":"segment_tree_bottomup_leftsum", "timings":[[5.800000,5.943673,7.410000],[8.200000,8.390714,10.290000],[8.200000,8.349694,10.280000],[6.500000,6.629082,7.820000],[9.150000,9.312653,10.880000],[8.980000,9.067755,10.950000],[7.090000,7.270714,8.840000],[9.790000,9.924184,11.540000],[8.930000,9.151633,10.380000],[7.770000,8.128980,9.410000],[10.140000,10.260510,11.550000],[10.330000,10.514286,12.180000],[8.770000,8.948265,10.760000],[12.680000,12.848878,14.760000],[10.800000,10.968061,12.370000],[9.600000,9.740102,11.220000],[12.130000,12.375102,14.050000],[12.200000,12.341327,13.770000],[10.740000,10.886735,12.340000],[12.800000,13.282347,15.000000],[13.100000,13.438469,15.380000],[11.600000,11.864286,13.350000],[13.340000,13.831531,15.770000],[15.300000,15.657755,17.350000],[13.800000,14.055306,16.240000],[16.540000,16.857653,18.790000],[17.300000,17.562755,19.880000],[17.540000,17.869388,20.310000],[19.540000,19.916224,22.420000],[20.410000,20.782653,22.980000],[20.410000,20.825306,23.120000],[22.090000,22.509286,24.660000],[23.380000,23.898571,26.640000],[23.830000,24.293776,26.630000],[26.010000,26.582041,29.150000],[27.430000,28.062551,30.830000],[27.800000,28.479082,31.180000],[29.700000,30.459082,33.090000],[31.600000,32.253061,35.180000],[31.610000,32.331224,35.370000],[34.320000,35.093367,38.020000],[39.520000,40.247653,43.870000],[40.290000,40.806224,45.080000],[41.720000,42.509898,45.930000],[43.150000,43.706224,47.320000],[44.030000,44.460816,48.170000],[46.150000,46.585714,49.970000],[48.000000,48.811531,52.700000],[50.130000,50.996531,54.990000],[51.890000,52.648265,56.640000],[53.800000,54.656020,58.570000],[55.900000,56.832041,60.470000],[58.480000,59.165714,62.860000],[61.190000,61.709082,65.320000],[62.810000,63.569796,66.840000],[65.100000,66.132041,69.990000],[67.600000,68.612245,72.540000],[69.810000,70.831224,75.010000],[72.460000,73.225306,77.020000],[74.930000,75.731020,80.370000],[77.050000,77.935102,81.930000],[80.260000,81.394184,85.490000],[82.590000,83.522653,87.180000],[85.580000,86.717857,91.660000],[88.300000,89.531939,93.900000],[90.800000,91.918878,96.310000],[94.300000,95.183163,99.260000]]}
{"type":"ByteF", "timings":[[7.840000,8.001633,9.070000],[6.720000,7.230000,8.389490],[7.430000,8.057857,8.220000],[7.010000,7.470000,8.683980],[7.200000,7.310816,8.970000],[7.800000,8.391429,9.130000],[7.990000,8.539388,8.910000],[7.820000,8.971837,9.250000],[8.250000,9.045714,9.580000],[8.000000,8.083163,9.730000],[8.430000,8.472143,10.730000],[8.550000,8.950000,9.352857],[8.650000,9.260000,9.521837],[8.730000,9.230000,9.510408],[8.900000,9.600000,9.797449],[8.960000,9.430000,10.755102],[9.200000,9.970000,10.019388],[9.300000,10.130000,10.177245],[9.540000,10.300000,10.306122],[9.530000,10.513673,10.660000],[9.700000,10.653061,10.940000],[10.080000,10.904898,11.250000],[10.000000,10.910000,10.958776],[10.100000,10.950000,11.137755],[10.370000,11.409184,11.650000],[10.560000,11.310000,11.413367],[10.800000,11.550000,11.783571],[11.180000,12.116735,13.260000],[11.400000,12.362959,13.380000],[11.900000,12.692755,13.610000],[12.430000,13.150612,13.620000],[13.400000,13.947143,15.800000],[13.400000,13.976327,15.100000],[13.920000,14.582551,15.970000],[14.250000,14.891837,15.140000],[14.930000,15.431429,16.310000],[16.420000,16.587143,18.700000],[17.000000,17.194592,19.090000],[17.080000,17.544694,19.130000],[18.510000,18.955408,21.120000],[18.090000,18.588571,20.200000],[18.610000,19.091327,20.780000],[20.500000,20.759796,22.380000],[19.720000,20.091531,22.170000],[20.600000,21.010306,23.040000],[21.810000,22.266327,24.680000],[24.440000,24.615612,25.430000],[26.150000,26.400204,27.900000],[27.170000,27.412143,28.880000],[29.160000,29.365408,30.440000],[31.820000,31.999184,33.490000],[33.930000,34.069694,35.560000],[37.010000,37.728469,39.410000],[38.520000,38.867551,41.360000],[41.900000,42.377245,44.530000],[43.230000,43.422755,45.490000],[45.480000,45.547449,47.720000],[48.020000,48.137449,49.720000],[50.400000,50.877449,53.540000],[52.700000,52.900510,55.640000],[56.170000,56.341837,58.720000],[58.000000,58.500306,62.450000],[60.830000,61.095000,63.560000],[62.920000,63.583367,66.570000],[66.090000,66.479490,69.640000],[68.260000,68.884286,72.890000],[71.570000,72.147653,75.810000]]}
{"type":"FixedF", "timings":[[5.550000,5.724898,6.070000],[5.820000,5.852041,6.010000],[5.800000,5.978367,6.510000],[6.400000,6.629286,6.890000],[5.920000,6.127143,6.460000],[6.400000,6.575102,7.000000],[6.430000,6.613878,7.280000],[6.290000,6.430714,6.770000],[6.480000,6.657449,6.870000],[6.400000,6.504694,7.590000],[6.810000,6.910510,7.320000],[6.600000,6.808061,7.280000],[6.650000,6.714082,7.450000],[6.700000,6.751429,7.310000],[6.960000,7.012143,7.410000],[7.180000,7.313571,7.860000],[6.810000,6.924286,7.390000],[6.890000,6.962143,7.480000],[7.100000,7.217347,7.440000],[7.310000,7.479184,7.980000],[7.100000,7.149082,7.480000],[7.360000,7.453367,8.360000],[7.620000,7.879898,9.320000],[7.400000,7.578673,8.670000],[7.670000,7.828265,8.860000],[7.580000,7.696429,8.610000],[7.900000,8.013469,9.240000],[7.930000,8.064388,8.840000],[7.900000,8.051122,9.420000],[8.100000,8.305816,9.620000],[8.120000,8.307653,9.640000],[8.540000,8.769694,9.760000],[8.970000,9.074592,10.470000],[9.730000,9.856429,11.480000],[10.500000,10.610102,12.130000],[11.400000,11.474388,12.740000],[12.600000,12.716531,13.940000],[13.900000,13.998265,15.770000],[15.090000,15.220612,17.210000],[16.570000,16.860510,18.570000],[17.850000,18.214898,20.310000],[20.170000,20.628265,22.470000],[22.480000,22.867857,24.790000],[24.470000,24.837041,26.130000],[26.490000,26.781837,28.030000],[27.880000,28.149694,29.540000],[29.790000,30.089694,31.320000],[31.850000,32.153367,33.170000],[34.400000,34.692959,36.030000],[35.410000,35.841735,37.290000],[38.450000,38.874184,41.020000],[40.130000,40.622551,42.650000],[41.760000,42.238265,44.590000],[44.570000,45.219184,47.480000],[50.650000,51.055408,53.580000],[51.930000,52.341224,54.200000],[55.120000,55.693776,58.220000],[63.000000,63.636429,66.740000],[68.690000,69.210918,72.030000],[72.430000,73.092551,75.740000],[78.640000,79.503367,82.710000],[78.170000,78.651939,81.190000],[95.450000,96.422041,100.110000],[95.090000,95.937347,99.670000],[100.940000,101.700510,105.000000],[99.270000,101.415408,105.030000],[109.350000,110.781939,115.660000]]}

==> results_and/update.txt <==
{"type":"segment_tree", "timings":[[6.100000,6.220306,7.880000],[9.200000,9.407857,11.010000],[8.300000,8.453061,10.380000],[6.590000,6.765714,8.330000],[9.800000,9.963776,11.500000],[9.290000,9.448980,11.120000],[7.400000,7.525612,9.190000],[10.600000,10.799388,12.380000],[9.810000,9.972755,11.590000],[7.900000,8.022959,9.550000],[10.870000,11.030408,12.630000],[10.930000,11.117449,12.460000],[8.800000,9.023673,10.810000],[12.010000,12.212755,13.610000],[11.640000,11.908163,13.740000],[9.600000,9.771633,11.860000],[12.000000,12.134184,13.690000],[11.800000,11.927857,13.550000],[10.390000,10.560306,12.140000],[13.600000,13.995306,15.320000],[12.700000,12.858571,14.660000],[11.210000,11.378571,12.930000],[15.740000,15.984286,17.280000],[14.800000,14.932857,16.870000],[14.400000,14.546531,16.870000],[16.790000,17.010510,19.320000],[17.800000,18.117143,20.560000],[18.100000,18.380204,20.740000],[20.100000,20.488776,22.870000],[21.520000,21.940306,24.120000],[22.270000,22.732041,24.950000],[24.530000,25.023163,27.430000],[25.570000,26.106837,28.760000],[26.930000,27.495816,29.870000],[29.220000,29.800510,32.440000],[30.800000,31.405102,34.310000],[31.840000,32.370102,34.880000],[33.500000,33.983673,36.520000],[34.740000,35.223776,37.460000],[35.860000,36.292653,38.110000],[37.340000,37.809796,40.270000],[40.990000,41.410918,44.670000],[41.800000,42.494796,45.310000],[43.410000,44.143265,47.550000],[45.180000,45.952449,49.610000],[46.910000,47.598061,51.040000],[48.900000,49.838980,53.140000],[51.210000,51.753776,55.360000],[53.250000,53.707449,57.070000],[55.990000,56.391020,59.700000],[58.150000,58.599388,61.980000],[60.600000,61.372245,64.960000],[63.320000,63.975714,68.310000],[65.600000,66.416224,70.310000],[68.120000,68.719898,72.340000],[71.270000,71.792449,75.150000],[73.480000,74.326122,78.350000],[75.600000,76.433673,80.570000],[78.440000,78.979898,82.670000],[81.090000,82.209796,86.290000],[83.850000,84.472449,88.530000],[86.690000,87.349388,92.030000],[89.420000,89.975306,93.780000],[91.730000,92.287449,96.910000],[95.310000,95.986939,100.010000],[98.130000,98.985306,103.850000],[101.090000,102.237143,106.840000]]}
{"type":"segment_tree_topdown_mixed", "timings":[[11.700000,11.983469,13.680000],[13.100000,13.356939,15.590000],[11.600000,11.832653,13.980000],[11.300000,11.627551,13.390000],[12.580000,13.000000,15.050000],[12.700000,13.038980,15.230000],[12.680000,13.053878,15.170000],[14.100000,14.594184,16.300000],[14.190000,14.538061,16.490000],[15.700000,16.131633,18.250000],[15.600000,15.930510,18.120000],[15.630000,16.096122,18.420000],[15.700000,16.009490,18.450000],[17.160000,17.563061,20.030000],[18.400000,18.768367,20.910000],[18.400000,18.756224,21.260000],[19.700000,20.223367,22.490000],[18.870000,19.295714,21.640000],[18.740000,19.322245,21.800000],[20.400000,20.916939,23.250000],[20.500000,20.978061,23.890000],[21.100000,21.638265,23.930000],[22.400000,22.928163,25.560000],[22.900000,23.337143,25.870000],[24.700000,25.122551,27.730000],[28.000000,28.386224,31.260000],[30.280000,30.723980,33.150000],[32.800000,33.484796,35.890000],[36.100000,36.716531,39.630000],[37.500000,38.004592,40.810000],[38.300000,38.994796,41.600000],[40.500000,41.281837,44.290000],[41.400000,42.303163,45.380000],[42.700000,43.611837,46.640000],[45.400000,46.370204,49.730000],[46.700000,47.711531,51.280000],[47.800000,48.790204,52.090000],[51.580000,52.752857,56.420000],[51.700000,52.448163,56.170000],[53.040000,53.893776,57.520000],[56.300000,57.512755,60.210000],[57.910000,59.239796,63.150000],[60.400000,61.671633,65.970000],[79.800000,82.463367,88.880000],[72.640000,74.342041,79.710000],[84.300000,85.928265,92.130000],[77.370000,78.829388,84.100000],[79.790000,81.989082,87.490000],[89.600000,92.181939,98.820000],[91.690000,93.647449,100.340000],[89.700000,91.099592,96.860000],[92.510000,94.295102,99.220000],[102.510000,105.135714,110.810000],[105.800000,108.296531,113.830000],[108.980000,111.405612,116.760000],[115.350000,117.294694,123.430000],[118.970000,121.306429,126.970000],[122.880000,125.567245,132.630000],[130.120000,131.873061,138.150000],[134.910000,137.847551,145.680000],[139.240000,141.418776,147.430000],[147.630000,150.329490,155.590000],[155.870000,159.484592,166.150000],[157.800000,161.012653,167.870000],[170.490000,173.982245,179.650000],[177.530000,181.013163,189.050000],[183.830000,187.405000,192.680000]]}
{"type":"segment_tree_topdown_branchy", "timings":[[26.970000,27.521224,30.460000],[31.340000,31.629388,35.150000],[33.270000,33.913980,38.270000],[30.510000,31.033571,34.380000],[35.130000,35.545102,38.730000],[36.809082,37.130000,39.550000],[37.550000,37.846735,41.160000],[34.660000,34.907857,37.950000],[34.950000,35.270102,38.180000],[36.000000,36.276020,39.280000],[37.630000,38.434082,41.770000],[37.700000,38.255816,42.060000],[39.500000,39.838163,43.300000],[46.900000,47.593367,52.380000],[40.900000,41.370408,45.140000],[41.450000,41.979592,45.550000],[42.400000,43.227857,46.930000],[51.860000,52.600918,57.040000],[50.380000,50.717959,56.680000],[51.850000,52.254898,56.480000],[53.468673,53.570000,56.940000],[56.240000,56.855408,61.070000],[49.100000,49.963673,53.980000],[56.130000,57.196633,61.400000],[57.710000,58.700408,62.980000],[50.870000,55.270000,57.516939],[58.609388,59.290000,65.990000],[52.600000,52.989898,57.340000],[61.770000,62.182143,67.540000],[54.600000,54.953367,59.170000],[56.437653,56.800000,61.830000],[65.000000,65.546735,70.700000],[57.740000,58.839592,63.930000],[67.060000,68.254796,74.620000],[59.840000,60.513673,66.590000],[60.600000,61.190306,66.330000],[62.347653,62.820000,68.390000],[62.800000,63.153163,68.260000],[65.062755,72.910000,78.340000],[64.680000,65.149898,70.610000],[74.024898,74.640000,81.290000],[68.463061,76.270000,82.410000],[68.140000,68.626020,74.430000],[69.550000,76.510000,77.810102],[83.250000,83.913367,89.860000],[74.000000,74.483163,79.230000],[85.630000,87.399490,93.070000],[78.930000,79.633878,85.710000],[80.570000,81.381735,86.020000],[89.990000,90.632449,97.670000],[88.280000,88.969082,93.610000],[95.300000,96.002041,102.170000],[101.680000,102.565306,108.530000],[103.860000,104.970102,110.490000],[104.470000,105.558265,111.210000],[111.470000,112.799286,119.120000],[115.888469,116.350000,121.410000],[121.190000,122.405102,127.880000],[128.980000,130.212959,135.070000],[131.240000,132.522041,139.480000],[136.440000,137.302143,144.470000],[146.700000,148.433367,155.590000],[150.150000,151.842449,159.050000],[156.780000,158.717347,166.320000],[169.380000,171.075408,177.150000],[176.620000,179.501327,187.270000],[182.120000,184.604796,194.330000]]}
{"type":"segment_tree_topdown_branchless", "timings":[[9.700000,9.908163,11.490000],[12.400000,12.526939,13.960000],[11.830000,12.031224,13.870000],[9.414490,12.400000,13.730000],[12.550000,12.711122,14.360000],[12.600000,12.718265,14.350000],[10.300000,12.699898,14.520000],[11.618265,13.570000,14.000000],[13.510000,14.000000,14.120306],[13.890000,14.015612,15.540000],[12.942245,16.400000,18.670000],[15.500000,15.706224,17.320000],[15.430000,15.615102,17.220000],[14.000000,14.193469,19.250000],[17.300000,17.421429,19.190000],[14.010000,17.371939,19.690000],[15.320000,15.687143,21.100000],[19.100000,19.298163,21.700000],[18.450000,18.683469,20.860000],[20.600000,20.764082,22.810000],[17.028163,20.440000,23.110000],[17.020000,17.222449,23.260000],[19.040000,22.936939,25.890000],[20.300000,22.630000,23.430000],[21.612959,24.740000,27.360000],[23.926735,27.200000,30.430000],[30.490000,30.721837,33.260000],[29.300000,29.692959,36.250000],[32.560000,32.822143,39.800000],[37.200000,37.517653,39.830000],[37.990000,38.229592,40.680000],[40.350000,41.186735,43.730000],[37.570000,37.917245,45.700000],[38.990000,42.755204,46.810000],[45.300000,45.909388,49.250000],[42.600000,43.052551,51.630000],[47.650000,48.204082,51.740000],[47.029694,50.030000,50.180000],[48.178061,50.880000,51.420000],[52.700000,53.131735,56.720000],[52.515816,55.900000,59.980000],[54.059592,57.620000,61.980000],[60.390000,60.662959,66.010000],[62.380000,66.739796,71.900000],[66.264184,69.850000,70.190000],[72.390000,73.187449,77.560000],[77.990000,78.943367,79.530000],[78.090000,82.688571,87.600000],[85.810000,86.302755,91.290000],[88.310000,92.905000,97.190000],[95.620000,96.598980,101.750000],[99.980000,100.830408,105.630000],[102.300000,106.900000,112.540000],[110.360000,111.007755,117.280000],[111.604796,114.690000,117.940000],[120.930000,121.949694,129.120000],[126.110000,126.831429,134.170000],[127.460000,128.489694,140.550000],[137.350000,138.110510,144.830000],[139.532755,142.030000,147.390000],[147.770000,149.065102,156.380000],[157.220000,158.452551,165.830000],[160.750000,162.263469,171.180000],[167.250000,169.200510,174.660000],[176.900000,179.596531,191.610000],[186.170000,187.985306,195.550000],[193.380000,195.479490,204.180000]]}
{"type":"segment_tree_bottomup_branchy_leftsum", "timings":[[26.430000,27.270714,30.060000],[28.300000,29.117857,32.300000],[26.910000,27.681633,30.470000],[29.700000,30.453980,33.550000],[30.880000,31.647959,34.880000],[30.140000,30.745714,33.820000],[32.220000,32.963776,36.600000],[33.470000,34.230510,37.090000],[32.550000,33.997551,37.300000],[34.490000,35.363878,38.380000],[35.610000,36.710204,40.360000],[36.340000,37.553265,41.030000],[35.960000,37.029490,41.090000],[37.990000,39.143163,42.800000],[37.680000,39.175408,42.810000],[39.360000,40.506224,44.440000],[40.420000,41.796224,45.630000],[41.250000,42.304898,45.740000],[40.930000,42.302959,46.240000],[42.990000,43.941122,47.980000],[42.810000,45.098673,47.770000],[44.300000,45.166633,48.830000],[44.250000,45.662143,49.230000],[44.900000,47.007959,51.120000],[46.910000,48.430000,52.310000],[47.890000,49.375816,53.740000],[47.440000,49.612143,54.020000],[49.250000,50.639694,55.460000],[50.330000,51.792449,56.540000],[50.120000,51.482959,55.770000],[51.800000,53.078367,57.840000],[52.710000,53.776531,58.720000],[52.720000,54.415102,58.510000],[54.380000,56.144184,60.800000],[53.950000,56.327857,61.470000],[54.930000,57.406531,62.170000],[56.830000,58.557653,63.160000],[57.720000,59.158776,64.240000],[57.150000,59.416735,64.100000],[59.320000,60.437245,65.450000],[60.280000,61.489490,66.880000],[60.050000,62.550102,67.710000],[61.810000,63.858367,69.820000],[62.750000,65.043980,70.630000],[63.730000,65.796429,71.120000],[63.280000,65.396633,70.380000],[65.400000,66.683061,71.570000],[65.330000,67.176224,72.340000],[67.400000,69.480000,74.220000],[68.580000,70.665612,76.970000],[68.950000,71.481224,76.160000],[70.110000,71.721122,77.850000],[70.970000,73.266327,78.860000],[73.380000,75.510612,80.400000],[74.350000,76.694592,81.950000],[75.540000,77.651327,83.460000],[77.710000,79.095204,84.550000],[79.000000,81.157959,86.880000],[80.770000,82.946224,88.240000],[82.400000,84.014490,90.020000],[84.100000,86.440204,92.270000],[85.310000,87.036122,92.170000],[88.090000,90.426939,95.870000],[88.940000,91.535510,96.080000],[91.840000,94.107653,100.110000],[93.700000,96.315510,101.920000],[96.330000,97.882143,103.240000]]}
{"type":"segment_tree_bottomup_branchless_leftsum", "timings":[[5.800000,5.886633,7.340000],[8.340000,8.494694,10.050000],[8.380000,8.624286,10.040000],[6.490000,6.649184,7.800000],[9.200000,9.449286,11.240000],[10.610000,10.941122,12.730000],[7.190000,7.345408,8.530000],[10.200000,10.402551,12.190000],[9.800000,9.977857,11.360000],[7.800000,7.879490,9.280000],[10.400000,10.656939,12.820000],[10.520000,10.732041,12.520000],[8.700000,8.875306,10.370000],[11.500000,11.885612,13.420000],[11.100000,11.356939,13.090000],[9.300000,9.550000,10.940000],[11.800000,12.063673,13.850000],[12.300000,12.515102,14.220000],[10.380000,10.539490,12.180000],[13.400000,13.654694,16.240000],[13.010000,13.245204,15.120000],[11.100000,11.294286,13.140000],[13.980000,14.291837,16.330000],[13.500000,13.903571,16.040000],[13.180000,13.544898,15.530000],[17.090000,17.545816,19.790000],[18.000000,18.443673,20.910000],[18.100000,18.440000,20.600000],[20.500000,20.917959,23.050000],[21.800000,22.309592,24.890000],[22.000000,22.394388,24.740000],[24.200000,24.739184,27.160000],[26.000000,26.530000,29.570000],[27.900000,28.448980,31.380000],[30.500000,31.169082,34.070000],[32.500000,33.086122,35.640000],[34.140000,34.679082,37.460000],[36.900000,37.535918,40.630000],[38.500000,39.117347,42.130000],[39.300000,39.836735,43.050000],[41.770000,42.491224,45.140000],[43.600000,44.459490,47.360000],[45.300000,46.310918,50.280000],[48.800000,49.855204,54.000000],[52.100000,53.168673,56.660000],[55.890000,57.105408,59.980000],[60.340000,61.314388,65.190000],[64.980000,65.980816,69.680000],[68.150000,69.468878,73.570000],[73.310000,75.028265,79.470000],[77.400000,78.970408,82.840000],[81.800000,83.849184,88.570000],[87.120000,88.673878,93.980000],[92.300000,93.693980,98.150000],[96.730000,98.782653,103.270000],[103.760000,106.298776,111.670000],[108.120000,110.002143,115.680000],[113.130000,115.112041,120.500000],[119.330000,122.010306,127.720000],[125.540000,127.545204,132.910000],[130.670000,133.450816,140.190000],[138.260000,141.134184,146.860000],[145.970000,148.416735,154.710000],[152.030000,154.740918,162.960000],[159.770000,162.185306,169.900000],[169.010000,173.253061,180.900000],[176.700000,179.554490,188.440000]]}
{"type":"segment_tree_bottomup_branchless", "timings":[[3.840000,4.014898,5.490000],[6.500000,6.706735,8.150000],[6.300000,6.579286,7.900000],[4.470000,4.471327,5.510000],[7.250000,7.422449,8.950000],[6.800000,7.076020,9.070000],[4.800000,5.057143,6.680000],[7.700000,7.907653,9.870000],[7.020000,7.200306,8.810000],[5.300000,5.386327,6.830000],[7.950000,8.141429,9.970000],[7.500000,7.647347,9.030000],[5.890000,6.071939,7.470000],[8.500000,8.674388,10.190000],[8.200000,8.334898,9.870000],[6.390000,6.551939,8.120000],[8.870000,9.162551,10.950000],[8.800000,9.047347,11.060000],[7.200000,7.449184,8.990000],[9.700000,9.881327,11.860000],[9.510000,9.711327,11.440000],[7.900000,8.081633,9.570000],[10.220000,10.432347,12.420000],[10.490000,10.692755,12.450000],[9.570000,9.784082,11.490000],[12.300000,12.623673,14.510000],[13.270000,13.573571,15.740000],[13.260000,13.566633,15.330000],[15.200000,15.250204,17.030000],[15.900000,16.061020,17.530000],[15.400000,15.648367,17.370000],[16.800000,17.119694,18.980000],[17.650000,17.794796,20.230000],[17.900000,18.101327,20.290000],[19.980000,20.190816,22.540000],[21.300000,21.455612,23.190000],[21.740000,21.951531,24.440000],[23.610000,23.847143,26.070000],[24.790000,25.039490,27.250000],[25.500000,25.756837,27.810000],[27.520000,27.726837,30.080000],[28.750000,28.933265,31.440000],[30.000000,30.185510,32.560000],[33.060000,33.438469,36.220000],[35.490000,35.862551,38.410000],[38.200000,38.607245,41.620000],[42.100000,42.622755,45.620000],[45.790000,46.241122,49.420000],[49.100000,49.482653,53.220000],[54.990000,55.413265,59.020000],[58.000000,58.471122,62.120000],[62.010000,62.427143,66.160000],[66.620000,67.473673,71.290000],[72.000000,72.787041,77.060000],[76.820000,77.483061,81.870000],[81.690000,82.087245,86.350000],[86.510000,87.479286,92.450000],[91.780000,92.915102,97.790000],[97.200000,98.074592,103.320000],[102.460000,103.257959,110.050000],[108.440000,109.204082,114.630000],[113.750000,114.945714,120.650000],[120.140000,121.421939,127.300000],[126.450000,127.299694,133.600000],[132.740000,133.440918,139.450000],[140.770000,142.094694,147.640000],[147.790000,148.967755,155.660000]]}
{"type":"segment_tree_simd_node64", "timings":[[4.600000,4.737551,6.360000],[3.950000,4.156531,5.600000],[4.100000,4.244184,5.600000],[3.900000,4.051735,5.340000],[4.500000,4.630102,5.950000],[4.030000,4.222143,5.530000],[4.790000,4.871735,6.280000],[3.900000,4.055204,5.430000],[4.040000,4.210816,5.670000],[3.900000,4.069388,5.300000],[3.910000,4.059898,5.480000],[4.200000,4.330714,5.770000],[4.000000,4.119388,5.360000],[6.200000,6.390918,7.560000],[6.600000,6.802653,7.990000],[8.400000,8.583163,10.040000],[6.700000,6.912959,8.500000],[6.400000,6.657347,8.320000],[8.400000,8.554286,10.420000],[7.300000,7.532449,9.240000],[7.400000,7.590510,9.240000],[8.300000,8.551633,10.620000],[8.300000,8.581531,10.120000],[8.400000,8.632245,10.350000],[8.400000,8.606939,10.320000],[8.900000,9.166224,11.060000],[9.510000,9.725714,11.380000],[9.900000,10.133776,11.970000],[10.440000,10.637041,12.390000],[11.300000,11.537449,13.200000],[12.070000,12.267857,14.340000],[14.480000,14.674898,16.540000],[14.900000,15.132449,16.960000],[15.300000,15.478980,17.380000],[15.600000,15.897041,17.620000],[16.700000,16.911939,19.420000],[18.200000,18.507653,20.590000],[19.210000,19.505714,21.310000],[20.200000,20.442551,22.210000],[20.700000,20.896531,22.730000],[21.600000,21.776224,24.040000],[22.300000,22.543673,24.610000],[23.420000,23.642347,25.370000],[24.030000,24.270510,25.980000],[25.500000,25.727347,27.340000],[27.300000,27.488367,29.320000],[28.990000,29.226020,31.170000],[31.150000,31.530408,33.830000],[32.510000,32.960102,35.090000],[39.310000,39.835612,42.160000],[41.280000,41.578265,43.980000],[42.890000,43.260102,45.620000],[51.390000,51.816735,54.440000],[46.620000,47.057653,49.060000],[46.410000,46.810510,48.970000],[47.600000,48.117755,50.610000],[47.590000,47.880714,50.410000],[49.100000,49.508878,51.750000],[50.390000,50.917551,53.640000],[51.280000,51.672347,54.280000],[51.420000,51.770714,53.820000],[52.700000,53.097653,55.350000],[54.640000,55.028878,58.080000],[57.660000,58.065918,60.750000],[60.430000,60.949490,64.030000],[61.580000,62.177245,64.940000],[63.650000,64.139694,66.900000]]}
{"type":"segment_tree_simd_node64__simd512", "timings":[[3.900000,3.987449,5.390000],[3.700000,3.792041,5.220000],[3.300000,3.420510,4.470000],[3.700000,3.782857,5.180000],[3.280000,3.402245,4.650000],[3.300000,3.426020,4.620000],[3.800000,3.927449,5.330000],[3.400000,3.534082,4.820000],[3.400000,3.571224,4.900000],[3.600000,3.736122,5.130000],[3.500000,3.665204,5.050000],[3.590000,3.699592,4.980000],[3.900000,3.988673,5.500000],[5.760000,5.879898,7.320000],[11.800000,11.966122,13.860000],[5.990000,6.127653,7.620000],[5.730000,5.859082,7.480000],[5.800000,5.924388,7.390000],[7.600000,7.755306,9.410000],[6.030000,6.216633,7.770000],[6.880000,7.015000,8.340000],[7.500000,7.652959,9.280000],[7.700000,7.813061,9.470000],[7.400000,7.516224,8.880000],[7.700000,7.823571,9.370000],[8.670000,8.783061,10.160000],[8.010000,8.170510,9.510000],[9.600000,9.733367,11.190000],[9.700000,9.812041,11.200000],[10.600000,10.767041,12.130000],[11.400000,11.597959,13.080000],[14.300000,14.416939,15.550000],[14.600000,14.753265,16.540000],[14.980000,15.119286,16.760000],[15.400000,15.503776,16.960000],[16.400000,16.596224,17.870000],[18.330000,18.553673,20.470000],[19.510000,19.786327,21.640000],[20.880000,21.141633,23.020000],[23.200000,23.412857,25.280000],[23.820000,24.155918,26.320000],[24.350000,24.648367,26.840000],[25.110000,25.400918,27.210000],[26.040000,26.248673,28.010000],[27.240000,27.517653,29.810000],[28.940000,29.264694,31.590000],[30.390000,30.703776,32.940000],[32.640000,33.037449,35.170000],[34.800000,35.153367,37.290000],[44.480000,45.086429,47.260000],[47.280000,47.665918,49.930000],[47.830000,48.193776,51.230000],[49.060000,49.449286,52.300000],[48.300000,48.696531,51.230000],[48.470000,48.941633,51.220000],[58.720000,59.122857,61.630000],[52.500000,52.932755,55.380000],[53.390000,53.808265,55.960000],[54.800000,55.372551,57.810000],[54.840000,55.305918,57.970000],[56.230000,56.571633,59.200000],[58.000000,58.392755,60.430000],[63.600000,64.010204,67.570000],[62.900000,63.442449,66.190000],[64.670000,65.114694,68.110000],[67.910000,68.345714,71.240000],[69.780000,70.519592,73.060000]]}
{"type":"segment_tree_simd_node256", "timings":[[4.200000,4.308265,5.670000],[7.800000,7.916224,9.290000],[7.800000,7.895408,9.140000],[7.800000,8.029388,9.310000],[8.200000,8.293878,9.800000],[7.800000,7.969592,9.140000],[9.300000,9.425306,10.780000],[7.850000,7.971837,9.400000],[7.990000,8.085714,9.560000],[7.800000,7.935000,9.060000],[9.300000,9.434898,10.980000],[9.100000,9.213367,10.470000],[8.100000,8.227755,9.640000],[8.300000,8.403265,9.560000],[8.300000,8.496531,9.600000],[8.400000,8.578673,9.930000],[8.600000,8.697449,10.240000],[8.700000,8.857551,10.230000],[9.500000,9.604082,11.190000],[8.860000,9.000816,10.470000],[9.000000,9.118163,10.510000],[9.100000,9.293571,10.420000],[9.500000,9.624796,11.140000],[9.600000,9.709592,11.140000],[9.700000,9.845306,11.290000],[13.900000,14.099694,15.660000],[14.250000,14.437041,16.110000],[15.000000,15.201224,17.140000],[15.900000,16.097449,17.740000],[17.130000,17.379592,19.030000],[17.700000,17.848163,19.940000],[19.000000,19.210612,21.110000],[18.910000,19.129286,20.980000],[19.410000,19.608469,21.470000],[20.000000,20.151939,21.910000],[21.250000,21.411429,23.490000],[23.400000,23.741122,25.540000],[25.040000,25.314388,27.200000],[26.110000,26.440918,28.820000],[27.600000,27.802857,30.290000],[28.400000,28.631735,30.580000],[29.900000,30.182449,32.430000],[30.900000,31.260510,33.080000],[31.700000,32.089286,34.200000],[32.980000,33.298061,35.220000],[34.500000,34.842041,37.160000],[37.000000,37.279286,39.220000],[40.730000,41.128061,43.440000],[42.560000,43.097755,44.870000],[49.100000,49.364082,52.170000],[51.320000,51.753367,54.610000],[53.440000,53.661633,56.520000],[54.970000,55.560000,58.350000],[55.090000,55.589184,58.520000],[55.620000,56.090204,58.810000],[56.500000,56.916837,59.770000],[58.080000,58.422041,61.310000],[59.580000,59.878571,62.950000],[60.300000,60.634490,63.810000],[60.590000,61.121633,64.180000],[61.680000,62.079592,65.210000],[62.640000,63.212551,66.950000],[63.450000,64.076020,67.110000],[64.870000,65.332551,68.170000],[65.880000,66.298776,69.100000],[66.800000,67.341224,70.580000],[70.290000,71.183265,74.050000]]}
{"type":"segment_tree_simd_node64_restricted", "timings":[[3.200000,3.316122,4.790000],[3.300000,3.439184,4.510000],[3.200000,3.297857,4.460000],[3.200000,3.318673,4.520000],[3.200000,3.326837,4.480000],[3.260000,3.384694,4.780000],[9.800000,9.996327,11.380000],[3.360000,3.542347,4.710000],[3.260000,3.368469,4.660000],[3.200000,3.316429,4.530000],[3.200000,3.368367,4.870000],[3.200000,3.386224,4.880000],[3.310000,3.472041,4.550000],[5.200000,5.313571,6.690000],[5.140000,5.328469,6.620000],[5.140000,5.337143,6.560000],[5.100000,5.310306,6.690000],[5.370000,5.567041,7.040000],[5.200000,5.408265,6.750000],[5.270000,5.428980,6.970000],[5.300000,5.478776,6.900000],[5.400000,5.606837,7.120000],[5.480000,5.635510,7.240000],[5.580000,5.806939,7.300000],[5.580000,5.753673,7.380000],[5.600000,5.830714,7.580000],[5.600000,5.830306,7.750000],[6.040000,6.344490,8.460000],[6.090000,6.449490,9.400000],[6.260000,6.524796,9.600000],[6.800000,7.065000,10.370000],[9.880000,10.184286,13.790000],[10.830000,11.146939,14.480000],[11.730000,11.992449,14.930000],[12.910000,13.169592,15.570000],[14.070000,14.323265,16.460000],[15.180000,15.437041,17.680000],[15.960000,16.277857,18.400000],[16.450000,16.791633,18.770000],[17.050000,17.387857,20.340000],[17.680000,17.954388,20.370000],[18.190000,18.445102,21.020000],[18.700000,19.004082,21.940000],[19.490000,19.810408,22.550000],[20.700000,21.023061,23.360000],[22.250000,22.724388,24.850000],[24.100000,24.565102,27.130000],[24.840000,25.261327,28.090000],[27.700000,28.146939,31.720000],[32.640000,33.022449,36.110000],[34.300000,34.785306,37.930000],[33.900000,34.215510,36.940000],[33.810000,34.235000,37.080000],[35.280000,35.606939,38.390000],[39.420000,39.848673,42.490000],[36.300000,36.664490,39.380000],[36.770000,37.105000,39.840000],[38.200000,38.653878,42.090000],[38.550000,38.968469,42.030000],[38.000000,38.382755,41.050000],[38.810000,39.382041,42.460000],[40.090000,40.493265,43.750000],[44.620000,45.155918,48.080000],[42.490000,42.927245,45.580000],[44.390000,44.954184,48.310000],[47.310000,48.004898,51.680000],[46.160000,46.654388,50.030000]]}
{"type":"segment_tree_simd_node64_restricted_simd512", "timings":[[3.320000,3.575102,5.010000],[3.460000,3.618571,4.830000],[3.420000,3.543980,4.950000],[3.400000,3.581020,5.100000],[3.370000,3.518367,4.850000],[3.240000,3.431020,4.860000],[9.800000,9.968265,11.680000],[3.200000,3.340612,4.660000],[3.350000,3.489694,4.840000],[3.240000,3.443571,4.730000],[3.200000,3.373061,4.770000],[3.300000,3.422245,4.800000],[3.200000,3.322755,4.560000],[5.300000,5.471122,7.230000],[5.700000,5.812347,7.170000],[5.180000,5.354796,6.810000],[5.140000,5.315204,6.730000],[5.130000,5.303469,6.560000],[5.200000,5.337653,6.630000],[5.280000,5.428673,6.870000],[5.350000,5.509898,6.730000],[5.500000,5.657959,6.790000],[5.400000,5.553878,6.960000],[5.500000,5.728061,6.870000],[5.500000,5.781531,7.260000],[5.500000,5.807551,7.370000],[5.600000,5.912245,7.750000],[5.940000,6.188367,8.120000],[5.910000,6.190612,8.650000],[6.600000,6.907959,10.030000],[6.800000,7.053061,10.840000],[9.750000,10.073673,13.400000],[10.930000,11.197347,14.760000],[11.670000,11.974388,15.070000],[12.940000,13.243265,15.620000],[14.190000,14.463878,16.630000],[15.030000,15.300204,17.920000],[15.920000,16.205408,18.220000],[16.400000,16.749388,18.650000],[16.900000,17.250306,19.680000],[17.600000,17.988776,20.450000],[18.230000,18.571224,20.980000],[18.590000,18.929694,20.950000],[19.500000,19.866224,22.230000],[20.690000,21.013980,23.980000],[22.360000,22.777755,25.340000],[24.370000,24.834286,27.880000],[24.500000,24.913367,28.340000],[26.600000,26.941429,29.980000],[31.010000,31.585714,34.440000],[33.100000,33.459388,36.200000],[33.200000,33.615306,36.420000],[37.930000,38.399898,41.050000],[35.380000,35.838980,38.670000],[35.710000,36.178061,38.980000],[36.720000,37.213265,39.770000],[40.300000,40.715306,43.850000],[37.500000,37.864490,40.990000],[40.590000,41.157143,43.690000],[38.100000,38.589184,41.580000],[39.000000,39.479694,42.270000],[42.190000,42.750306,45.480000],[41.490000,41.984796,45.140000],[43.080000,43.663878,46.470000],[44.950000,45.479082,48.730000],[44.790000,45.327653,48.670000],[46.270000,46.757143,50.340000]]}
{"type":"segment_tree_simd_node256_restricted", "timings":[[2.050000,2.183367,3.430000],[4.000000,4.103163,5.410000],[3.360000,3.505714,4.860000],[3.320000,3.431122,4.660000],[3.560000,3.721837,5.150000],[3.490000,3.670510,4.820000],[3.400000,3.543163,4.660000],[3.320000,3.488878,4.850000],[3.320000,3.533367,4.730000],[3.360000,3.511020,4.930000],[3.400000,3.603469,4.940000],[3.600000,3.772653,4.970000],[3.390000,3.502857,4.750000],[3.340000,3.490102,4.690000],[3.690000,3.832245,4.890000],[4.230000,4.395000,5.710000],[3.400000,3.541020,4.720000],[3.490000,3.626939,4.930000],[3.500000,3.707959,4.970000],[3.410000,3.609796,4.810000],[3.540000,3.755102,4.760000],[3.610000,3.844184,5.160000],[3.710000,3.943673,5.090000],[3.720000,4.032347,5.100000],[3.890000,4.199796,5.510000],[5.910000,6.422041,7.770000],[6.300000,6.724592,8.540000],[6.300000,6.904184,8.920000],[6.330000,6.889184,8.990000],[6.500000,7.108878,9.540000],[6.590000,7.248469,10.750000],[6.710000,7.478265,12.230000],[6.830000,7.749286,13.980000],[8.700000,9.434694,16.500000],[8.800000,9.448469,18.640000],[10.270000,10.795612,21.150000],[11.600000,12.061837,22.770000],[12.580000,13.039286,22.720000],[13.800000,14.173163,23.280000],[14.800000,15.129592,22.540000],[15.300000,15.554898,21.460000],[15.930000,16.258061,21.100000],[16.410000,16.750510,20.570000],[17.610000,17.908265,20.950000],[18.020000,18.461122,20.790000],[19.890000,20.306020,22.150000],[21.100000,21.574490,23.620000],[21.700000,22.337041,24.580000],[23.540000,24.148061,26.220000],[31.190000,31.830918,34.560000],[31.900000,32.596429,35.450000],[31.400000,32.138265,34.710000],[32.490000,33.194388,35.530000],[33.900000,34.614490,37.260000],[34.070000,34.831122,38.660000],[36.800000,37.491837,41.560000],[35.820000,36.536735,41.830000],[37.500000,38.220102,45.420000],[37.080000,37.892143,48.080000],[38.650000,39.404796,49.620000],[40.300000,40.927653,51.640000],[39.330000,40.053265,51.560000],[41.790000,42.564388,54.510000],[41.330000,42.081735,53.320000],[46.610000,47.484286,57.830000],[43.060000,43.609082,52.910000],[47.650000,48.374898,57.420000]]}
{"type":"segment_tree_simd_node1024_restricted", "timings":[[3.700000,3.778163,5.290000],[3.100000,3.233163,4.340000],[3.050000,3.133469,3.980000],[3.200000,3.343571,4.250000],[3.300000,3.360306,4.360000],[3.200000,3.288163,4.350000],[3.200000,3.270306,4.330000],[5.600000,5.770102,7.290000],[5.600000,5.714184,7.410000],[5.100000,5.258469,6.530000],[5.220000,5.410510,7.000000],[5.480000,5.650102,6.690000],[5.100000,5.236429,6.430000],[5.400000,5.561837,7.140000],[5.900000,6.078571,7.410000],[5.200000,5.365918,6.740000],[5.300000,5.481735,6.960000],[5.300000,5.417245,6.900000],[5.540000,5.755306,7.430000],[5.430000,5.659082,7.270000],[5.530000,5.817755,7.190000],[5.860000,6.236327,7.660000],[5.810000,6.075306,7.460000],[6.130000,6.405816,8.070000],[6.040000,6.476531,7.770000],[6.250000,6.700918,8.320000],[6.250000,7.067653,8.810000],[6.420000,7.394388,9.240000],[6.390000,7.523469,9.490000],[6.110000,7.703469,9.800000],[6.200000,7.951633,10.450000],[6.970000,8.840306,11.520000],[6.450000,8.502347,11.780000],[6.440000,8.930204,13.520000],[6.930000,9.407755,15.470000],[7.590000,9.755204,18.820000],[8.140000,10.240000,22.680000],[14.430000,17.226531,34.870000],[16.030000,19.026122,48.830000],[16.860000,18.902959,52.640000],[18.730000,20.750204,65.660000],[19.600000,21.489082,73.930000],[21.510000,23.214796,78.530000],[22.830000,24.221633,73.730000],[24.400000,25.581429,68.460000],[29.550000,30.828776,65.620000],[30.170000,31.128469,58.320000],[31.800000,32.934286,53.460000],[32.170000,33.106122,47.860000],[34.790000,35.719286,45.770000],[37.060000,37.989490,45.390000],[37.690000,38.686224,44.160000],[38.700000,39.603980,44.300000],[39.120000,39.963878,43.790000],[42.230000,43.101531,46.790000],[43.610000,44.829286,49.040000],[42.230000,43.561735,47.450000],[44.470000,45.945204,49.670000],[42.170000,43.561122,47.270000],[43.310000,45.313776,49.510000],[44.730000,47.030918,51.930000],[43.880000,46.070306,50.910000],[44.890000,47.444286,53.220000],[47.910000,51.762653,62.550000],[48.420000,51.938980,61.320000],[50.340000,53.570204,63.640000],[52.670000,55.945714,70.170000]]}
{"type":"fenwick_tree.noholes", "timings":[[6.400000,6.528776,7.800000],[6.750000,6.875102,8.040000],[6.800000,7.050306,8.490000],[6.730000,6.891531,8.050000],[7.100000,7.285000,8.750000],[8.120000,8.374388,9.870000],[7.060000,7.195816,8.490000],[7.430000,7.642857,9.060000],[7.400000,7.564388,8.950000],[8.380000,8.547449,10.100000],[8.860000,9.076429,10.440000],[8.800000,8.986122,10.360000],[7.690000,7.836327,9.240000],[9.100000,9.301837,10.480000],[9.100000,9.225714,10.380000],[9.140000,9.309796,10.370000],[8.410000,8.616735,9.970000],[8.410000,8.646122,9.680000],[9.460000,9.652347,11.090000],[9.000000,9.187755,10.370000],[10.200000,10.467143,12.200000],[10.360000,10.819898,12.130000],[11.050000,11.393061,12.850000],[13.470000,13.768265,15.720000],[13.580000,13.912551,15.530000],[14.880000,15.156735,17.070000],[15.100000,15.419082,17.300000],[15.760000,16.033061,17.470000],[17.040000,17.340204,19.250000],[18.000000,18.206939,20.290000],[17.840000,18.085918,20.240000],[19.200000,19.500612,21.480000],[20.100000,20.352551,22.280000],[20.200000,20.429592,22.270000],[21.600000,21.841939,24.310000],[22.610000,22.900102,25.580000],[23.000000,23.228776,25.560000],[24.600000,25.088367,27.630000],[25.800000,26.082347,28.500000],[26.710000,27.193367,29.640000],[29.700000,30.184082,32.610000],[32.730000,33.230000,35.310000],[36.390000,36.967347,39.210000],[42.430000,42.988673,45.080000],[46.760000,47.408980,49.340000],[50.080000,50.715816,53.020000],[53.190000,53.871735,56.190000],[55.830000,56.516837,58.780000],[61.600000,62.431531,64.650000],[62.370000,62.965000,65.010000],[73.390000,74.084694,76.540000],[66.790000,67.372347,69.820000],[70.610000,71.314796,73.660000],[76.180000,76.861327,79.310000],[77.240000,78.149082,80.890000],[88.210000,89.177959,91.950000],[85.850000,86.735510,89.590000],[90.120000,90.949286,93.570000],[102.860000,103.847143,106.970000],[106.070000,107.112245,109.920000],[114.830000,115.826531,118.150000],[120.180000,121.134490,124.420000],[112.440000,113.699898,117.290000],[128.080000,129.274592,131.830000],[140.630000,141.582551,144.880000],[148.690000,150.047959,153.820000],[137.570000,138.812857,141.410000]]}
{"type":"fenwick_tree", "timings":[[7.400000,7.685408,9.420000],[7.300000,7.510000,9.070000],[7.300000,7.639796,9.290000],[7.200000,7.503061,9.040000],[7.600000,7.767347,9.460000],[7.620000,7.852857,9.640000],[7.900000,8.082449,9.680000],[7.900000,8.101224,9.560000],[8.090000,8.304490,10.060000],[8.300000,8.477551,10.050000],[8.400000,8.621633,10.130000],[8.300000,8.537857,10.210000],[8.320000,8.516735,10.210000],[9.000000,9.206224,10.620000],[8.900000,9.171020,10.620000],[8.910000,9.118265,10.650000],[9.400000,9.636531,11.110000],[9.500000,9.713980,11.240000],[9.400000,9.667653,11.330000],[9.800000,9.987653,11.700000],[10.000000,10.257245,12.110000],[10.250000,10.705102,12.320000],[11.080000,11.476735,13.170000],[11.990000,12.347347,14.020000],[12.730000,13.146939,14.980000],[13.900000,14.302857,16.180000],[13.750000,14.059184,15.860000],[11.710000,11.965306,13.910000],[12.460000,12.708163,14.790000],[13.270000,13.576020,15.760000],[13.660000,13.970816,16.220000],[14.910000,15.325714,17.590000],[15.670000,16.061633,18.350000],[15.680000,16.091633,18.420000],[16.860000,17.304694,19.610000],[17.520000,17.935714,20.440000],[18.800000,19.261939,21.930000],[19.720000,20.266020,22.930000],[20.450000,21.015816,23.640000],[20.820000,21.329490,24.010000],[22.140000,22.713878,25.310000],[22.630000,23.172347,26.080000],[23.040000,23.542449,26.270000],[24.090000,24.625612,27.520000],[24.870000,25.343265,28.270000],[25.670000,26.165510,29.040000],[27.590000,28.083980,31.070000],[28.970000,29.566122,32.270000],[30.980000,31.505408,34.580000],[33.850000,34.462653,37.590000],[35.570000,36.385204,39.810000],[37.960000,38.819796,41.980000],[41.900000,42.788163,46.170000],[42.300000,43.156837,46.480000],[46.400000,47.343163,50.730000],[48.770000,49.575102,53.070000],[51.400000,52.280306,55.440000],[53.350000,54.484286,58.020000],[58.000000,59.352653,63.510000],[58.200000,59.507041,63.300000],[60.630000,61.491939,64.910000],[62.900000,64.245000,68.200000],[65.840000,66.942449,70.740000],[68.030000,69.347653,73.470000],[70.800000,72.317347,76.870000],[73.160000,74.518673,78.320000],[76.290000,77.548571,81.820000]]}
{"type":"fenwick_tree.holes", "timings":[[7.400000,7.685408,9.420000],[7.300000,7.510000,9.070000],[7.300000,7.639796,9.290000],[7.200000,7.503061,9.040000],[7.600000,7.767347,9.460000],[7.620000,7.852857,9.640000],[7.900000,8.082449,9.680000],[7.900000,8.101224,9.560000],[8.090000,8.304490,10.060000],[8.300000,8.477551,10.050000],[8.400000,8.621633,10.130000],[8.300000,8.537857,10.210000],[8.320000,8.516735,10.210000],[9.000000,9.206224,10.620000],[8.900000,9.171020,10.620000],[8.910000,9.118265,10.650000],[9.400000,9.636531,11.110000],[9.500000,9.713980,11.240000],[9.400000,9.667653,11.330000],[9.800000,9.987653,11.700000],[10.000000,10.257245,12.110000],[10.250000,10.705102,12.320000],[11.080000,11.476735,13.170000],[11.990000,12.347347,14.020000],[12.730000,13.146939,14.980000],[13.900000,14.302857,16.180000],[13.750000,14.059184,15.860000],[11.710000,11.965306,13.910000],[12.460000,12.708163,14.790000],[13.270000,13.576020,15.760000],[13.660000,13.970816,16.220000],[14.910000,15.325714,17.590000],[15.670000,16.061633,18.350000],[15.680000,16.091633,18.420000],[16.860000,17.304694,19.610000],[17.520000,17.935714,20.440000],[18.800000,19.261939,21.930000],[19.720000,20.266020,22.930000],[20.450000,21.015816,23.640000],[20.820000,21.329490,24.010000],[22.140000,22.713878,25.310000],[22.630000,23.172347,26.080000],[23.040000,23.542449,26.270000],[24.090000,24.625612,27.520000],[24.870000,25.343265,28.270000],[25.670000,26.165510,29.040000],[27.590000,28.083980,31.070000],[28.970000,29.566122,32.270000],[30.980000,31.505408,34.580000],[33.850000,34.462653,37.590000],[35.570000,36.385204,39.810000],[37.960000,38.819796,41.980000],[41.900000,42.788163,46.170000],[42.300000,43.156837,46.480000],[46.400000,47.343163,50.730000],[48.770000,49.575102,53.070000],[51.400000,52.280306,55.440000],[53.350000,54.484286,58.020000],[58.000000,59.352653,63.510000],[58.200000,59.507041,63.300000],[60.630000,61.491939,64.910000],[62.900000,64.245000,68.200000],[65.840000,66.942449,70.740000],[68.030000,69.347653,73.470000],[70.800000,72.317347,76.870000],[73.160000,74.518673,78.320000],[76.290000,77.548571,81.820000]]}
{"type":"segment_tree_node64", "timings":[[24.590000,24.821224,27.200000],[24.920000,25.166633,27.450000],[25.190000,25.379898,27.640000],[25.100000,25.355714,28.010000],[27.370000,27.668163,30.120000],[26.100000,26.465918,29.020000],[28.720000,28.970714,31.170000],[29.410000,29.632245,32.420000],[30.000000,30.305204,32.550000],[30.500000,30.678878,33.410000],[30.810000,31.051531,33.540000],[29.900000,30.130000,32.810000],[30.000000,30.215918,32.490000],[36.200000,36.534592,39.860000],[37.800000,38.085714,41.440000],[38.080000,38.356939,41.590000],[37.600000,37.862551,41.130000],[39.600000,39.925408,43.090000],[39.520000,39.972755,43.160000],[40.300000,40.534694,43.880000],[39.700000,39.961633,43.420000],[42.380000,42.659694,46.650000],[41.900000,42.105408,44.160000],[43.800000,44.053265,47.620000],[42.200000,42.465102,45.460000],[45.500000,45.883061,49.410000],[43.900000,44.324184,47.810000],[46.580000,47.170612,51.110000],[43.760000,44.343469,48.160000],[47.230000,47.631633,51.780000],[45.500000,45.830102,49.750000],[53.820000,54.244898,58.560000],[52.600000,53.184592,57.510000],[54.080000,54.407551,59.150000],[54.500000,54.819592,59.010000],[55.100000,55.737857,59.850000],[55.630000,56.380306,60.590000],[56.360000,57.017857,61.760000],[57.280000,58.187245,63.150000],[58.160000,59.125204,64.020000],[59.090000,59.837653,64.470000],[59.980000,60.566429,65.340000],[60.800000,61.206429,65.940000],[61.190000,61.718265,65.740000],[62.170000,62.542245,66.990000],[62.590000,62.883571,67.630000],[63.580000,64.451531,68.500000],[64.380000,65.099898,70.120000],[64.700000,65.368367,70.480000],[82.370000,82.996224,87.660000],[83.060000,83.980612,88.110000],[83.700000,84.496633,88.870000],[84.100000,84.778061,88.850000],[84.310000,84.887959,89.120000],[84.430000,85.245510,89.510000],[84.940000,85.608878,89.700000],[85.410000,86.360204,91.720000],[84.930000,85.581224,90.340000],[86.050000,86.723061,91.320000],[86.030000,86.593878,88.980000],[86.740000,88.020000,92.610000],[87.010000,87.397653,90.310000],[87.540000,88.560306,93.510000],[87.730000,88.526633,93.280000],[89.960000,91.137857,95.700000],[88.870000,89.592041,93.760000],[90.020000,91.189796,95.460000]]}
{"type":"segment_tree_node256", "timings":[[20.010000,20.329490,22.050000],[27.000000,27.268367,30.200000],[29.000000,29.522551,32.130000],[28.800000,29.128469,31.760000],[30.290000,30.548265,33.320000],[29.500000,29.724082,32.080000],[31.200000,31.425102,33.830000],[31.860000,32.310918,35.020000],[32.980000,33.394490,35.790000],[34.000000,34.561531,37.080000],[34.490000,34.814694,38.540000],[33.120000,33.532755,36.290000],[33.500000,33.734490,36.590000],[34.530000,34.818367,38.060000],[35.300000,35.730816,39.100000],[37.550000,37.968776,41.290000],[36.900000,37.290000,40.610000],[38.690000,38.957755,42.600000],[37.500000,37.812653,41.140000],[39.700000,40.092857,43.700000],[39.800000,40.089082,43.750000],[42.520000,42.925816,46.510000],[41.100000,41.421327,45.380000],[43.700000,44.162857,48.160000],[42.000000,42.618673,46.030000],[52.050000,52.782041,57.320000],[52.700000,53.233571,57.610000],[54.760000,55.107449,59.550000],[53.700000,53.987551,58.500000],[54.930000,55.236020,59.810000],[55.910000,56.241429,60.810000],[57.190000,57.662347,62.530000],[56.900000,57.761122,62.650000],[58.100000,58.910204,63.470000],[58.270000,58.799082,63.330000],[59.090000,59.540612,64.210000],[59.090000,59.512041,64.370000],[60.040000,60.478469,65.160000],[61.180000,61.566327,66.280000],[61.490000,62.348061,67.200000],[61.480000,62.441122,67.090000],[63.200000,63.701633,68.460000],[63.300000,63.761531,68.960000],[63.720000,64.193878,69.680000],[64.150000,64.671837,69.550000],[64.830000,65.220102,70.870000],[65.700000,66.144082,71.190000],[66.410000,67.293878,72.020000],[66.030000,66.579082,71.760000],[79.170000,80.310408,84.850000],[80.600000,81.727551,86.560000],[81.780000,82.875714,88.510000],[81.910000,82.582755,88.120000],[82.160000,82.753265,87.530000],[82.260000,82.906020,87.980000],[83.140000,83.959082,88.870000],[83.570000,84.724694,89.910000],[83.970000,84.763776,90.250000],[84.820000,85.623980,90.280000],[85.160000,85.880408,92.160000],[84.650000,85.437449,90.730000],[85.530000,86.135816,91.560000],[86.390000,87.135612,93.050000],[86.920000,87.589796,92.330000],[88.600000,89.525510,95.540000],[88.230000,89.215918,95.250000],[89.030000,89.512143,95.500000]]}
{"type":"segment_tree_node64_restricted", "timings":[[23.600000,23.920612,25.820000],[23.390000,23.678571,25.640000],[23.400000,23.683776,25.780000],[23.890000,24.146633,26.180000],[24.780000,25.042551,27.660000],[27.050000,27.594592,30.150000],[26.390000,26.867857,29.260000],[27.000000,27.359898,29.850000],[27.300000,27.657347,30.190000],[28.000000,28.256429,30.730000],[27.990000,28.221429,30.970000],[28.900000,29.377449,31.800000],[29.100000,29.439184,31.940000],[37.780000,38.116327,41.530000],[37.310000,37.920612,41.100000],[40.390000,40.668061,44.240000],[37.770000,38.074388,41.110000],[40.350000,40.773367,43.870000],[38.600000,38.873469,42.050000],[41.820000,42.249694,45.210000],[38.760000,39.080816,42.500000],[41.600000,42.166531,45.290000],[40.800000,41.263980,44.710000],[44.590000,44.983265,48.370000],[41.300000,41.896735,45.670000],[45.080000,45.665204,49.640000],[42.880000,43.584286,46.560000],[45.910000,46.303469,50.220000],[43.450000,43.859388,47.350000],[46.680000,47.304082,50.950000],[44.100000,44.477041,48.240000],[56.200000,56.926735,62.210000],[54.380000,55.062245,59.580000],[55.300000,56.037143,61.510000],[56.250000,57.031429,62.340000],[57.200000,57.925918,62.780000],[58.090000,58.527857,63.860000],[58.550000,59.225204,63.860000],[58.600000,59.399490,64.010000],[58.840000,59.505918,64.020000],[60.040000,60.467245,65.350000],[61.170000,61.622245,66.530000],[61.470000,62.021327,66.830000],[62.390000,62.967347,68.250000],[63.180000,63.995102,68.390000],[64.890000,65.520306,70.920000],[66.200000,66.811224,71.500000],[67.060000,67.635102,72.560000],[67.780000,68.333878,72.790000],[88.110000,88.826633,95.300000],[91.940000,92.881837,98.640000],[93.120000,93.662143,99.580000],[94.030000,94.969694,101.200000],[95.010000,95.708776,102.650000],[95.390000,95.945102,101.930000],[95.620000,96.384184,102.420000],[95.320000,96.286633,101.230000],[94.490000,95.727245,101.350000],[94.990000,95.843265,101.640000],[95.920000,96.676020,102.850000],[95.770000,96.375714,102.030000],[96.470000,97.146429,102.250000],[96.530000,97.688776,103.620000],[97.200000,97.988265,103.940000],[96.220000,97.044490,102.240000],[96.880000,97.327857,102.740000],[97.320000,98.420408,104.240000]]}
{"type":"segment_tree_node256_restricted", "timings":[[18.000000,18.262755,20.360000],[30.180000,30.367551,33.440000],[30.400000,30.895816,33.440000],[31.500000,31.761939,34.460000],[31.200000,31.462245,34.270000],[32.200000,32.375816,35.150000],[32.700000,32.922347,35.560000],[32.800000,33.066020,36.080000],[32.800000,33.019286,35.600000],[32.700000,33.008265,35.540000],[32.400000,32.651020,35.260000],[32.290000,32.604694,35.030000],[31.780000,32.116531,35.120000],[32.500000,33.035408,36.100000],[34.100000,34.465204,37.120000],[33.110000,33.555408,36.700000],[34.290000,34.727245,37.730000],[34.600000,35.068878,38.620000],[35.470000,35.950204,39.300000],[34.700000,35.165102,38.470000],[34.960000,35.474796,38.810000],[35.380000,35.759898,39.150000],[35.260000,35.663265,38.940000],[34.440000,34.944592,38.410000],[34.100000,34.465408,37.270000],[47.400000,47.982245,52.570000],[49.440000,50.030510,54.130000],[48.800000,49.729694,53.920000],[49.800000,50.592755,55.490000],[49.180000,50.076531,54.900000],[51.000000,52.086735,57.050000],[51.160000,52.435204,58.450000],[50.500000,51.746939,59.350000],[51.300000,52.671939,60.930000],[52.300000,53.499898,64.150000],[53.340000,54.283265,66.010000],[54.270000,55.022551,66.290000],[56.350000,56.979694,67.460000],[58.450000,59.080612,67.820000],[59.200000,60.034184,68.640000],[60.400000,61.442041,69.030000],[60.900000,61.845204,67.910000],[62.390000,63.162551,68.110000],[63.250000,64.088469,69.130000],[64.000000,65.003265,69.040000],[65.540000,66.228469,70.610000],[67.190000,67.749082,72.230000],[67.890000,68.645918,73.390000],[68.680000,69.453061,73.820000],[89.190000,90.118776,95.660000],[93.190000,94.317653,100.440000],[95.220000,96.180510,102.230000],[96.380000,97.432041,102.680000],[97.610000,98.435204,104.850000],[98.500000,99.737551,105.700000],[99.530000,100.923673,107.640000],[100.180000,101.520000,108.980000],[100.610000,101.811939,109.940000],[100.600000,101.402959,110.280000],[100.300000,101.652347,112.400000],[100.100000,101.032551,112.670000],[101.090000,102.631327,116.500000],[102.550000,103.454592,116.270000],[103.350000,104.052347,116.660000],[103.410000,104.219388,115.420000],[104.990000,106.209796,118.400000],[105.250000,106.547653,116.980000]]}
{"type":"fenwick_tree_blocked_node64.noholes", "timings":[[5.800000,5.960204,7.430000],[6.340000,6.519388,7.970000],[5.800000,5.967653,7.480000],[8.400000,8.647041,10.320000],[7.800000,7.938776,9.450000],[7.000000,7.199592,8.830000],[9.050000,9.389184,10.740000],[8.900000,9.092143,10.620000],[8.510000,8.771633,10.390000],[9.620000,9.871327,11.520000],[9.220000,9.610612,11.180000],[9.040000,9.299082,10.680000],[9.570000,9.760102,11.380000],[10.530000,10.960918,12.600000],[10.950000,11.304490,12.930000],[10.400000,10.718061,12.440000],[11.600000,12.164490,13.780000],[11.900000,12.301020,13.990000],[12.110000,12.488878,14.110000],[13.600000,13.887245,15.580000],[14.110000,14.491122,16.520000],[14.110000,14.404286,16.150000],[16.000000,16.305816,18.170000],[16.940000,17.474490,19.410000],[16.500000,16.826327,18.690000],[19.200000,19.578776,21.560000],[20.210000,20.497653,22.530000],[20.400000,20.618980,22.910000],[22.520000,22.867755,25.240000],[23.710000,23.937755,26.180000],[23.980000,24.373367,26.540000],[28.110000,28.390612,31.190000],[28.700000,29.034898,31.570000],[27.900000,28.169592,30.860000],[31.110000,31.812653,33.780000],[33.420000,33.965918,37.010000],[35.670000,36.335714,38.910000],[40.190000,40.644286,43.710000],[43.410000,44.117551,47.100000],[45.850000,46.587857,49.750000],[50.570000,51.197449,54.660000],[53.380000,54.089184,57.590000],[55.780000,56.340306,59.610000],[60.940000,61.485102,64.960000],[63.630000,64.189286,67.420000],[65.350000,66.090000,69.570000],[73.040000,74.039490,77.220000],[78.410000,79.362347,83.590000],[85.500000,87.302245,91.410000],[103.090000,104.486531,109.050000],[117.990000,119.767143,124.390000],[134.850000,136.714592,141.100000],[153.500000,155.907857,159.370000],[192.950000,195.540918,202.070000],[182.210000,184.095714,189.050000],[192.850000,196.226633,201.670000],[200.950000,203.370816,208.500000],[208.980000,212.170408,215.460000],[229.470000,232.022857,238.500000],[227.550000,230.167143,235.100000],[236.904082,237.010000,242.110000],[248.160000,253.151224,257.240000],[252.740000,255.247449,261.960000],[274.160000,277.017449,282.370000],[282.500000,285.937347,291.060000],[305.970000,308.499898,313.690000],[282.330000,285.443061,291.250000]]}
{"type":"fenwick_tree_blocked_node256.noholes", "timings":[[3.600000,3.735816,5.150000],[8.400000,8.558776,9.840000],[7.400000,7.489286,8.990000],[8.750000,8.938061,10.590000],[6.810000,6.981122,8.480000],[9.200000,9.289082,10.730000],[9.300000,9.412857,11.100000],[10.650000,10.940102,12.440000],[8.890000,8.989388,10.640000],[10.800000,10.944694,12.380000],[10.400000,10.531122,12.130000],[9.800000,10.035408,11.280000],[13.350000,13.510204,15.350000],[13.700000,13.845510,15.440000],[12.070000,12.215408,13.600000],[13.800000,13.945306,15.380000],[14.200000,14.803367,16.260000],[14.900000,15.262857,17.300000],[14.400000,14.744796,17.020000],[16.700000,16.976735,19.280000],[17.000000,17.262041,19.240000],[16.990000,17.325612,19.160000],[19.940000,20.225306,22.500000],[20.400000,20.607449,22.580000],[20.700000,21.009694,23.270000],[29.150000,29.945408,32.840000],[25.010000,25.481939,27.830000],[25.300000,25.652449,27.960000],[29.000000,29.318469,31.720000],[30.700000,31.040102,33.480000],[30.700000,30.966224,33.690000],[34.380000,34.699694,37.500000],[37.100000,37.620408,40.380000],[36.000000,36.595102,39.390000],[39.800000,40.272449,43.500000],[41.890000,42.459082,45.890000],[43.400000,44.079490,47.610000],[49.320000,49.957449,53.220000],[52.080000,52.483469,56.800000],[54.800000,55.439184,59.250000],[63.090000,63.856224,67.670000],[69.180000,69.910204,74.140000],[71.280000,71.676735,75.620000],[79.710000,80.156837,83.600000],[85.290000,85.869796,90.280000],[89.050000,89.570102,93.660000],[98.590000,99.541429,104.260000],[102.660000,103.363571,108.310000],[120.290000,121.566633,127.350000],[118.550000,119.715408,125.280000],[123.150000,124.238673,129.330000],[140.490000,141.735102,147.310000],[175.240000,177.043980,182.880000],[196.180000,197.867959,203.180000],[221.740000,223.491837,229.230000],[245.210000,247.182653,252.520000],[269.030000,271.572755,277.010000],[311.740000,313.966735,321.650000],[318.400000,321.192653,326.090000],[337.070000,339.054286,343.970000],[350.130000,352.546531,357.470000],[371.170000,373.000000,378.860000],[378.280000,380.755000,386.810000],[362.140000,364.358878,369.380000],[414.240000,417.913673,421.750000],[414.600000,416.887041,424.030000],[433.050000,436.498163,444.290000]]}
{"type":"fenwick_tree_blocked_node64_restricted.noholes", "timings":[[6.180000,6.333265,7.790000],[6.400000,6.631020,7.960000],[6.100000,6.331837,7.730000],[7.500000,7.715714,9.330000],[7.500000,7.773163,9.440000],[7.200000,7.375000,8.800000],[8.300000,8.527551,10.210000],[8.460000,8.713163,10.300000],[8.900000,9.109082,10.590000],[9.300000,9.566735,11.140000],[8.910000,9.217755,10.900000],[8.900000,9.086122,10.540000],[9.000000,9.256735,10.620000],[9.940000,10.286224,11.890000],[10.000000,10.447041,11.910000],[9.540000,9.865306,11.300000],[10.400000,10.633673,12.310000],[10.530000,10.892959,12.500000],[10.570000,10.862959,12.490000],[11.670000,12.040714,13.930000],[11.910000,12.298061,13.940000],[11.510000,11.883673,13.950000],[12.900000,13.190714,15.140000],[12.810000,13.340918,15.330000],[12.290000,12.841939,14.730000],[13.110000,13.588878,15.760000],[13.930000,14.404184,16.300000],[13.160000,13.723878,16.160000],[14.080000,14.567245,17.300000],[14.470000,14.959898,18.070000],[15.160000,15.803571,19.030000],[16.300000,16.946327,20.440000],[16.830000,17.458061,21.560000],[17.120000,17.683061,22.140000],[19.060000,19.560204,24.070000],[20.310000,20.964082,25.830000],[21.280000,21.776020,27.300000],[23.460000,24.063163,29.400000],[24.480000,25.024694,30.790000],[25.390000,25.950204,32.200000],[28.190000,28.947959,34.390000],[29.880000,30.711020,37.350000],[30.560000,31.383061,37.550000],[34.320000,35.160816,41.110000],[36.180000,37.058469,44.330000],[40.170000,41.093163,47.610000],[44.500000,45.455204,52.340000],[48.420000,49.369286,56.440000],[49.580000,50.373980,58.040000],[52.240000,53.005408,61.030000],[53.850000,54.653776,62.540000],[57.320000,58.406327,66.610000],[67.800000,68.957653,78.620000],[64.170000,65.287143,75.240000],[68.000000,69.146939,80.400000],[74.140000,75.211735,87.090000],[75.410000,76.488061,89.550000],[80.240000,81.646735,95.550000],[83.780000,85.572551,100.690000],[88.260000,89.615510,105.050000],[92.290000,94.156224,111.520000],[100.990000,102.523367,121.580000],[102.930000,104.755306,124.440000],[114.350000,116.551531,135.710000],[119.660000,122.136837,142.490000],[126.820000,129.009184,149.870000],[133.270000,135.564286,158.080000]]}
{"type":"fenwick_tree_blocked_node256_restricted.noholes", "timings":[[2.460000,2.571224,3.480000],[4.450000,4.590510,5.920000],[5.490000,5.617653,6.900000],[5.900000,6.089490,7.130000],[5.130000,5.380918,6.650000],[6.070000,6.176531,7.800000],[6.200000,6.429490,7.880000],[6.300000,6.488878,7.680000],[6.190000,6.360408,7.590000],[7.700000,7.842959,9.180000],[7.600000,7.720816,9.070000],[7.900000,8.082041,9.600000],[9.500000,9.678163,11.230000],[8.230000,8.427449,9.960000],[8.000000,8.226327,9.800000],[9.820000,10.034592,11.400000],[9.510000,9.704082,11.220000],[9.510000,9.710000,11.140000],[9.300000,9.466633,10.870000],[10.380000,10.611122,12.330000],[9.980000,10.237449,11.400000],[9.910000,10.127143,11.350000],[11.300000,11.594796,13.190000],[11.040000,11.326633,12.590000],[11.340000,11.634082,13.390000],[12.170000,12.539286,13.870000],[12.440000,12.912857,14.900000],[12.520000,13.023571,14.890000],[13.730000,14.417857,16.330000],[14.180000,15.088163,17.300000],[13.520000,14.526020,17.270000],[14.730000,15.852143,19.670000],[15.280000,16.456531,21.000000],[15.120000,16.405000,22.080000],[17.800000,19.120408,26.620000],[18.650000,20.136531,30.410000],[20.060000,21.460510,33.890000],[22.210000,23.783163,37.600000],[24.100000,25.733061,42.740000],[25.310000,26.900204,45.750000],[33.210000,34.846327,54.920000],[29.750000,31.478673,55.100000],[31.510000,33.170204,57.520000],[34.290000,36.105408,61.290000],[37.180000,39.076939,66.270000],[39.380000,41.183367,68.510000],[44.140000,46.350408,76.270000],[47.120000,49.537551,77.160000],[50.270000,52.485408,82.310000],[54.000000,55.959796,86.080000],[56.100000,58.249286,88.590000],[60.300000,62.380816,93.990000],[64.520000,66.606327,98.900000],[65.410000,67.774490,102.240000],[71.000000,73.650714,109.440000],[73.560000,76.325510,113.910000],[81.350000,83.836122,121.680000],[79.440000,82.181429,121.470000],[82.620000,85.297653,127.400000],[86.760000,89.590918,132.490000],[91.190000,94.286837,139.550000],[95.650000,98.624592,145.350000],[99.400000,102.806633,150.710000],[105.720000,108.857653,157.670000],[115.540000,119.355816,171.600000],[124.330000,128.524694,181.990000],[157.850000,162.911224,226.210000]]}
{"type":"fenwick_tree_blocked_node64", "timings":[[6.480000,6.700306,8.330000],[6.600000,6.809184,8.640000],[6.000000,6.300000,8.040000],[8.010000,8.305000,10.240000],[7.880000,8.193571,10.050000],[7.740000,8.010408,9.870000],[8.800000,9.115000,10.810000],[8.600000,8.916224,10.820000],[8.550000,8.928163,10.720000],[9.800000,10.171633,12.000000],[10.200000,10.546837,12.580000],[9.450000,9.800816,11.830000],[9.900000,10.241020,12.180000],[10.390000,10.783980,12.850000],[10.290000,10.551122,12.590000],[11.550000,11.853061,13.830000],[11.400000,11.727143,13.790000],[12.700000,13.097551,15.220000],[13.660000,14.043673,16.390000],[17.470000,17.901633,20.390000],[14.310000,14.737653,17.040000],[14.200000,14.627041,16.820000],[16.880000,17.303878,19.620000],[17.200000,17.681020,20.140000],[17.000000,17.346735,19.800000],[18.400000,18.712347,21.500000],[19.010000,19.455306,22.070000],[20.330000,20.676327,23.710000],[23.000000,23.388061,26.160000],[24.400000,24.724388,27.620000],[23.820000,24.216837,27.250000],[26.800000,26.984796,30.150000],[27.440000,28.013469,30.560000],[27.800000,28.176633,31.060000],[30.110000,30.558367,33.640000],[34.800000,35.346633,38.870000],[35.100000,35.634286,38.910000],[38.400000,39.010714,43.100000],[40.190000,40.862347,44.380000],[43.030000,43.902857,47.720000],[46.100000,46.866939,50.750000],[46.490000,47.257959,50.840000],[47.700000,48.169082,52.070000],[52.390000,53.020714,56.270000],[55.940000,56.636531,60.350000],[57.230000,57.874286,62.020000],[64.340000,64.942857,69.790000],[66.350000,67.337755,71.930000],[71.250000,72.226224,77.000000],[74.520000,75.465918,79.960000],[78.160000,78.820000,83.270000],[80.260000,80.989694,85.170000],[87.690000,88.758367,93.220000],[90.650000,91.788061,95.890000],[93.530000,94.397041,98.880000],[97.300000,98.102959,102.410000],[100.180000,101.393776,105.850000],[103.900000,105.466531,110.470000],[108.010000,109.427041,114.700000],[110.590000,111.546837,116.140000],[115.860000,117.763878,123.660000],[123.250000,124.744184,131.170000],[123.640000,125.419592,132.060000],[130.480000,132.236939,138.320000],[137.690000,139.045510,145.780000],[145.630000,148.012653,156.130000],[153.990000,156.212245,163.740000]]}
{"type":"fenwick_tree_blocked_node64.holes", "timings":[[6.480000,6.700306,8.330000],[6.600000,6.809184,8.640000],[6.000000,6.300000,8.040000],[8.010000,8.305000,10.240000],[7.880000,8.193571,10.050000],[7.740000,8.010408,9.870000],[8.800000,9.115000,10.810000],[8.600000,8.916224,10.820000],[8.550000,8.928163,10.720000],[9.800000,10.171633,12.000000],[10.200000,10.546837,12.580000],[9.450000,9.800816,11.830000],[9.900000,10.241020,12.180000],[10.390000,10.783980,12.850000],[10.290000,10.551122,12.590000],[11.550000,11.853061,13.830000],[11.400000,11.727143,13.790000],[12.700000,13.097551,15.220000],[13.660000,14.043673,16.390000],[17.470000,17.901633,20.390000],[14.310000,14.737653,17.040000],[14.200000,14.627041,16.820000],[16.880000,17.303878,19.620000],[17.200000,17.681020,20.140000],[17.000000,17.346735,19.800000],[18.400000,18.712347,21.500000],[19.010000,19.455306,22.070000],[20.330000,20.676327,23.710000],[23.000000,23.388061,26.160000],[24.400000,24.724388,27.620000],[23.820000,24.216837,27.250000],[26.800000,26.984796,30.150000],[27.440000,28.013469,30.560000],[27.800000,28.176633,31.060000],[30.110000,30.558367,33.640000],[34.800000,35.346633,38.870000],[35.100000,35.634286,38.910000],[38.400000,39.010714,43.100000],[40.190000,40.862347,44.380000],[43.030000,43.902857,47.720000],[46.100000,46.866939,50.750000],[46.490000,47.257959,50.840000],[47.700000,48.169082,52.070000],[52.390000,53.020714,56.270000],[55.940000,56.636531,60.350000],[57.230000,57.874286,62.020000],[64.340000,64.942857,69.790000],[66.350000,67.337755,71.930000],[71.250000,72.226224,77.000000],[74.520000,75.465918,79.960000],[78.160000,78.820000,83.270000],[80.260000,80.989694,85.170000],[87.690000,88.758367,93.220000],[90.650000,91.788061,95.890000],[93.530000,94.397041,98.880000],[97.300000,98.102959,102.410000],[100.180000,101.393776,105.850000],[103.900000,105.466531,110.470000],[108.010000,109.427041,114.700000],[110.590000,111.546837,116.140000],[115.860000,117.763878,123.660000],[123.250000,124.744184,131.170000],[123.640000,125.419592,132.060000],[130.480000,132.236939,138.320000],[137.690000,139.045510,145.780000],[145.630000,148.012653,156.130000],[153.990000,156.212245,163.740000]]}
{"type":"fenwick_tree_blocked_node256", "timings":[[4.000000,4.239898,5.810000],[8.900000,9.229592,11.190000],[8.800000,9.217347,11.160000],[8.300000,8.581429,10.450000],[7.100000,7.389694,9.340000],[9.100000,9.416939,11.280000],[9.320000,9.608163,11.570000],[8.520000,8.773163,10.700000],[8.400000,8.612959,10.550000],[10.700000,10.992347,12.990000],[10.200000,10.500102,12.430000],[10.600000,11.097347,12.930000],[13.500000,13.961429,16.240000],[12.440000,12.766939,14.900000],[12.800000,13.068469,15.150000],[16.100000,16.382653,18.810000],[15.300000,15.667347,18.070000],[15.920000,16.315612,18.720000],[15.700000,16.050918,18.520000],[18.100000,18.478163,21.040000],[18.200000,18.539490,21.190000],[20.100000,20.412551,23.140000],[20.800000,21.132347,24.080000],[21.350000,21.858980,24.860000],[21.200000,21.415816,24.520000],[23.800000,24.072245,27.180000],[25.000000,25.375816,28.870000],[26.200000,26.519490,29.740000],[29.820000,30.161429,33.550000],[31.870000,32.216939,36.070000],[34.900000,35.502143,38.780000],[36.400000,36.973061,40.250000],[38.900000,39.442653,43.250000],[37.110000,37.631735,41.330000],[41.920000,42.601327,46.790000],[44.360000,45.037755,49.460000],[45.090000,45.568061,50.010000],[51.170000,51.565816,55.740000],[53.880000,54.347959,58.360000],[57.780000,58.388776,63.240000],[62.010000,62.444898,67.570000],[65.670000,66.583265,71.620000],[67.290000,68.301837,73.080000],[74.150000,75.142449,79.960000],[79.340000,80.185816,84.950000],[81.430000,82.133265,86.480000],[90.210000,90.945714,96.150000],[96.010000,97.051020,102.750000],[100.610000,101.728878,107.040000],[107.450000,108.724184,114.340000],[109.280000,110.333367,115.820000],[113.380000,114.792551,120.710000],[122.320000,123.619082,129.600000],[127.040000,128.729898,135.780000],[131.190000,132.891122,138.580000],[140.090000,141.496939,148.490000],[142.530000,144.321327,151.100000],[151.740000,153.526939,159.730000],[161.640000,163.947755,170.880000],[168.540000,171.609592,178.430000],[177.150000,179.825714,186.950000],[190.050000,192.484490,198.970000],[202.000000,205.061429,218.940000],[216.940000,220.896327,228.560000],[229.110000,232.526735,244.450000],[245.650000,248.036939,258.640000],[259.060000,263.270204,271.930000]]}
{"type":"fenwick_tree_blocked_node64_restricted", "timings":[[5.990000,6.144694,10.460000],[7.400000,7.606939,9.470000],[5.850000,6.075000,7.760000],[8.100000,8.350612,10.320000],[7.500000,7.785816,9.620000],[7.400000,7.608571,9.420000],[9.300000,9.551939,11.460000],[9.100000,9.353265,11.090000],[8.290000,8.541020,10.440000],[9.800000,10.028163,11.730000],[9.200000,9.433061,11.140000],[10.090000,10.466939,12.260000],[9.890000,10.154184,12.160000],[10.200000,10.554898,12.550000],[10.210000,10.488163,12.440000],[10.000000,10.238061,12.120000],[11.100000,11.377653,13.470000],[10.600000,10.930510,12.900000],[10.580000,11.028163,13.100000],[11.500000,11.808061,14.040000],[12.060000,12.428367,14.490000],[12.810000,13.181531,15.440000],[12.530000,12.940612,15.000000],[12.530000,12.898878,15.040000],[12.490000,12.899388,15.080000],[14.060000,14.609286,16.880000],[15.040000,15.659184,18.080000],[13.680000,14.179490,16.640000],[15.450000,16.126735,19.090000],[15.280000,15.913367,18.960000],[15.800000,16.433061,20.290000],[17.250000,18.005816,22.520000],[18.710000,19.586122,24.310000],[19.140000,19.910714,24.530000],[21.470000,22.233673,27.190000],[23.350000,24.133571,29.170000],[24.790000,25.563673,31.060000],[26.780000,27.520510,32.880000],[28.100000,28.732857,34.790000],[29.520000,30.150102,35.780000],[31.850000,32.528061,38.380000],[33.290000,33.936429,39.900000],[34.670000,35.521735,41.620000],[37.720000,38.382347,44.650000],[40.310000,41.349286,47.660000],[43.040000,43.919286,50.620000],[48.960000,50.038776,57.610000],[51.680000,52.758776,59.630000],[53.630000,54.657245,61.350000],[57.790000,58.720612,66.200000],[59.570000,60.490918,69.110000],[62.820000,63.761735,72.380000],[66.450000,67.689796,76.660000],[69.420000,70.748878,80.710000],[71.550000,72.839388,83.430000],[75.580000,76.688980,88.380000],[77.570000,78.738163,91.180000],[79.250000,80.716939,93.770000],[83.880000,85.306122,100.410000],[85.770000,87.256224,104.220000],[88.580000,90.031122,108.170000],[93.410000,95.173469,114.490000],[97.040000,98.777551,118.450000],[102.990000,104.784490,126.970000],[107.460000,109.922041,134.910000],[111.350000,113.765408,140.500000],[114.960000,117.228061,143.640000]]}
{"type":"fenwick_tree_blocked_node256_restricted", "timings":[[2.400000,2.532551,3.850000],[4.660000,4.783878,6.320000],[5.570000,5.784082,7.420000],[5.940000,6.141531,7.840000],[5.610000,5.817143,7.490000],[6.800000,6.982755,8.730000],[6.570000,6.826122,8.540000],[6.840000,7.011531,8.790000],[6.850000,7.074490,8.980000],[8.710000,8.976735,10.690000],[8.390000,8.772755,10.520000],[7.900000,8.131122,10.010000],[9.590000,9.823980,11.650000],[9.290000,9.535306,11.340000],[9.010000,9.296939,11.050000],[10.630000,10.982653,12.850000],[10.510000,10.869184,12.760000],[9.780000,10.058878,11.860000],[9.700000,9.942959,11.890000],[11.040000,11.312959,13.490000],[11.370000,11.670306,13.620000],[11.190000,11.580102,13.600000],[12.150000,12.565612,14.680000],[12.240000,12.869388,14.720000],[12.080000,12.452041,14.720000],[13.690000,14.372449,16.500000],[13.960000,14.625102,16.900000],[13.660000,14.325612,16.730000],[15.270000,16.028878,18.750000],[14.560000,15.616020,18.510000],[14.770000,15.768776,18.950000],[16.060000,17.255714,21.840000],[16.660000,18.091122,22.880000],[16.820000,18.217959,24.420000],[20.380000,21.907041,29.590000],[21.130000,22.699898,32.610000],[22.610000,23.966531,35.730000],[25.050000,26.585714,40.340000],[26.640000,28.348163,44.920000],[27.480000,29.184898,47.410000],[30.740000,32.332755,53.980000],[32.470000,34.399490,57.220000],[33.890000,35.610816,59.990000],[38.230000,40.238673,65.940000],[41.220000,43.367245,70.400000],[47.180000,49.200714,76.750000],[50.290000,52.495102,81.480000],[53.690000,55.962041,84.100000],[55.960000,57.944898,87.480000],[60.210000,62.300612,93.140000],[62.870000,65.038673,95.680000],[67.390000,69.767653,102.730000],[73.990000,76.549694,112.070000],[75.470000,78.129082,112.930000],[75.810000,78.152347,115.250000],[82.290000,84.690102,123.730000],[85.120000,87.969388,128.080000],[89.240000,92.019490,134.450000],[93.200000,96.047653,139.210000],[94.600000,97.719490,142.450000],[98.030000,101.359490,148.660000],[103.610000,106.646939,155.540000],[109.170000,112.638673,165.260000],[113.590000,116.944898,172.450000],[121.210000,125.153265,180.350000],[125.960000,129.988061,187.670000],[137.350000,142.126224,204.330000]]}
{"type":"fenwick_tree_truncated_node64", "timings":[[6.200000,6.413163,8.030000],[6.600000,6.826531,8.370000],[6.300000,6.534694,7.850000],[7.520000,7.834796,9.440000],[7.400000,7.610306,9.230000],[6.980000,7.166939,8.780000],[7.600000,7.717551,9.120000],[7.800000,8.018776,9.590000],[7.400000,7.552245,9.200000],[8.400000,8.609592,10.070000],[8.600000,8.846531,10.550000],[8.000000,8.234592,9.710000],[8.700000,8.891735,10.290000],[9.140000,9.456224,10.820000],[9.200000,9.427041,10.870000],[9.090000,9.366837,11.080000],[9.000000,9.224592,10.760000],[9.400000,9.664286,11.390000],[9.300000,9.545306,11.200000],[10.000000,10.231020,12.030000],[9.900000,10.121939,11.920000],[10.270000,10.515204,12.260000],[10.300000,10.553980,12.340000],[10.460000,11.063469,12.820000],[10.420000,10.677959,12.310000],[10.800000,11.053878,12.980000],[11.210000,11.568265,13.230000],[11.760000,12.264388,13.730000],[12.800000,13.014592,14.740000],[13.550000,13.821327,15.770000],[13.760000,14.046837,15.810000],[15.250000,15.464082,17.190000],[15.300000,15.585612,17.520000],[15.430000,15.687041,17.400000],[16.340000,16.605102,18.340000],[17.460000,17.718265,19.930000],[17.660000,17.904694,19.830000],[19.330000,19.586020,21.250000],[19.920000,20.198980,22.210000],[19.880000,20.287245,22.170000],[21.710000,22.121633,23.850000],[22.210000,22.578163,24.360000],[22.730000,23.204082,25.640000],[24.590000,24.971531,26.900000],[25.800000,26.154490,28.160000],[26.190000,26.554592,28.710000],[28.710000,29.124898,31.520000],[29.950000,30.336837,32.750000],[30.810000,31.272959,33.450000],[32.650000,33.026224,35.280000],[33.420000,33.866735,36.050000],[34.150000,34.504184,36.240000],[35.540000,35.918980,38.150000],[36.290000,36.685306,38.810000],[36.400000,36.846531,39.640000],[38.620000,39.051837,41.600000],[38.710000,39.332347,41.580000],[39.220000,39.694592,42.070000],[40.330000,40.682347,43.140000],[41.290000,41.773673,44.300000],[41.300000,41.833673,44.170000],[42.980000,43.318776,45.570000],[43.810000,44.371327,46.780000],[45.210000,45.637041,48.480000],[47.660000,48.180102,51.120000],[50.230000,50.862959,53.970000],[51.440000,52.096735,54.970000]]}
{"type":"fenwick_tree_truncated_node256", "timings":[[4.300000,4.468469,5.830000],[5.600000,5.771327,7.130000],[6.370000,6.526633,8.210000],[7.290000,7.445816,8.930000],[7.180000,7.359184,8.660000],[7.700000,7.846633,9.350000],[7.810000,8.068367,9.790000],[8.640000,8.811837,10.530000],[7.700000,7.881429,9.510000],[8.840000,9.036939,10.530000],[8.890000,9.114388,10.650000],[8.910000,9.140816,10.490000],[9.000000,9.156122,10.560000],[9.700000,9.892143,11.440000],[9.800000,10.007857,11.500000],[9.600000,9.807857,11.280000],[10.500000,10.730816,12.260000],[10.390000,10.527449,12.170000],[10.400000,10.534286,12.190000],[11.030000,11.220510,12.650000],[11.100000,11.277041,12.980000],[11.380000,11.550918,13.480000],[11.700000,11.833469,13.550000],[11.700000,11.908878,13.530000],[12.000000,12.166327,13.580000],[12.300000,12.504490,14.270000],[12.900000,13.086429,15.220000],[13.170000,13.400714,15.180000],[13.870000,14.122857,15.820000],[14.400000,14.548469,16.210000],[14.570000,14.741122,16.190000],[15.800000,15.989082,17.520000],[16.400000,16.698878,18.610000],[16.340000,16.676327,18.820000],[17.400000,17.724694,19.820000],[18.160000,18.413980,20.570000],[19.900000,20.131429,22.310000],[21.150000,21.375306,23.620000],[22.000000,22.213265,24.390000],[22.500000,22.728776,24.940000],[24.120000,24.379898,26.620000],[25.000000,25.214490,27.380000],[25.550000,25.899490,27.740000],[27.470000,27.835612,30.400000],[28.700000,29.038571,31.410000],[29.600000,30.010306,32.410000],[32.980000,33.425816,35.910000],[33.700000,34.125306,36.720000],[34.490000,34.859898,37.190000],[37.390000,37.877347,40.790000],[36.990000,37.443878,39.760000],[38.170000,38.620000,41.320000],[39.300000,39.713367,42.120000],[39.910000,40.215612,42.520000],[40.570000,40.909490,43.470000],[41.910000,42.394184,44.810000],[42.500000,42.885816,45.630000],[42.710000,43.180714,45.800000],[44.390000,44.927551,48.060000],[44.930000,45.469388,47.900000],[45.300000,45.634592,48.100000],[46.570000,46.944388,49.600000],[47.800000,48.177551,50.360000],[50.300000,50.885918,53.620000],[51.270000,51.694082,54.160000],[51.440000,51.908061,54.490000],[52.610000,53.081633,55.860000]]}
{"type":"fenwick_tree_truncated_node64_restricted", "timings":[[6.500000,6.646837,8.440000],[7.000000,7.146531,8.580000],[6.500000,6.745408,7.880000],[7.600000,7.778061,9.240000],[8.010000,8.222347,9.740000],[7.080000,7.206837,8.480000],[7.610000,7.832041,9.130000],[8.300000,8.462653,9.840000],[7.590000,7.688878,9.290000],[8.570000,8.784490,10.250000],[8.640000,8.814286,10.180000],[8.190000,8.295918,9.660000],[8.480000,8.785612,10.230000],[9.100000,9.315918,10.770000],[9.400000,9.592653,11.320000],[8.950000,9.140000,10.520000],[9.800000,10.045510,11.260000],[9.800000,9.992857,11.430000],[9.130000,9.332959,10.580000],[10.100000,10.363061,11.750000],[9.800000,9.991531,11.270000],[10.300000,10.540612,12.070000],[10.700000,10.892143,12.490000],[10.360000,10.623265,12.310000],[11.040000,11.481327,13.320000],[10.870000,11.173571,13.200000],[11.400000,11.743980,14.390000],[11.370000,11.659898,14.250000],[11.690000,12.221224,15.320000],[11.790000,12.219898,16.130000],[11.800000,12.198571,16.340000],[12.800000,13.200510,16.810000],[13.370000,13.694796,16.830000],[13.440000,13.839694,17.770000],[15.000000,15.339184,18.330000],[15.800000,16.109592,19.540000],[16.350000,16.665306,19.450000],[17.900000,18.261327,20.970000],[18.490000,18.790102,22.110000],[18.620000,18.930000,21.130000],[20.110000,20.376633,22.630000],[20.700000,21.009286,23.900000],[21.370000,21.631122,24.140000],[23.100000,23.318878,25.700000],[24.500000,24.728061,27.170000],[25.700000,25.931327,27.840000],[27.330000,27.555408,29.830000],[28.500000,28.726122,31.330000],[30.110000,30.491327,32.970000],[30.740000,31.146531,33.670000],[32.100000,32.558571,35.000000],[31.890000,32.250306,34.840000],[33.000000,33.406224,35.780000],[33.400000,33.728163,36.150000],[34.090000,34.447551,37.500000],[35.390000,35.832449,38.480000],[35.400000,35.696837,38.180000],[36.090000,36.504490,39.180000],[37.000000,37.562449,40.310000],[37.370000,37.751122,40.270000],[38.210000,38.658878,41.560000],[39.690000,39.945306,42.340000],[40.350000,40.965714,43.720000],[42.120000,42.467347,45.200000],[44.330000,44.754286,47.650000],[46.320000,46.766327,49.640000],[47.800000,48.241633,51.290000]]}
{"type":"fenwick_tree_truncated_node256_restricted", "timings":[[2.600000,2.705000,3.780000],[4.600000,4.762041,6.020000],[5.570000,5.709490,7.260000],[5.800000,5.971735,7.310000],[5.900000,6.005204,7.430000],[5.800000,5.990204,7.140000],[6.300000,6.497041,7.970000],[7.300000,7.467755,8.920000],[6.500000,6.695102,8.190000],[7.650000,7.812755,9.250000],[7.890000,8.111633,9.700000],[7.400000,7.550102,9.150000],[8.340000,8.589592,10.050000],[8.400000,8.532959,9.660000],[8.300000,8.480816,9.890000],[8.310000,8.515918,9.810000],[8.800000,8.981327,10.390000],[8.380000,8.529388,10.190000],[9.040000,9.382245,10.510000],[9.530000,9.731224,11.180000],[9.940000,10.255816,11.470000],[9.580000,9.895714,11.020000],[9.650000,9.911837,11.550000],[10.590000,10.961531,12.390000],[9.660000,10.109490,11.690000],[10.540000,11.141633,12.810000],[10.410000,11.050204,12.840000],[10.380000,10.922347,12.730000],[10.880000,11.441735,13.400000],[10.700000,11.376735,14.080000],[11.140000,11.760714,15.290000],[11.700000,12.342857,16.460000],[11.570000,12.358571,17.850000],[12.130000,12.801837,19.480000],[12.700000,13.417755,22.470000],[13.600000,14.287959,24.590000],[14.420000,14.949286,25.370000],[16.000000,16.513469,26.390000],[16.700000,17.165306,25.750000],[16.900000,17.368776,24.520000],[18.520000,18.987449,25.070000],[19.190000,19.622755,24.790000],[19.210000,19.627551,23.740000],[21.150000,21.532959,24.820000],[22.320000,22.702347,25.690000],[23.330000,23.708878,26.180000],[26.130000,26.458265,29.140000],[27.510000,27.871224,29.990000],[28.950000,29.386429,31.320000],[30.270000,30.752347,33.440000],[30.350000,30.872857,33.390000],[31.630000,32.060510,34.430000],[33.350000,33.693878,36.330000],[33.850000,34.271327,36.930000],[34.320000,34.841837,37.320000],[35.390000,35.839184,38.330000],[35.540000,35.969694,38.330000],[36.000000,36.428878,38.990000],[37.110000,37.600408,40.450000],[38.100000,38.611429,41.560000],[38.300000,38.653673,40.990000],[39.220000,39.692755,42.350000],[39.670000,40.026224,42.360000],[40.600000,41.029694,43.740000],[41.490000,42.000306,44.530000],[42.660000,43.056837,45.430000],[43.850000,44.380816,47.370000]]}
{"type":"segment_tree_bottomup_leftsum", "timings":[[6.100000,6.220306,7.880000],[9.200000,9.407857,11.010000],[8.300000,8.453061,10.380000],[6.590000,6.765714,8.330000],[9.800000,9.963776,11.500000],[9.290000,9.448980,11.120000],[7.400000,7.525612,9.190000],[10.600000,10.799388,12.380000],[9.810000,9.972755,11.590000],[7.900000,8.022959,9.550000],[10.870000,11.030408,12.630000],[10.930000,11.117449,12.460000],[8.800000,9.023673,10.810000],[12.010000,12.212755,13.610000],[11.640000,11.908163,13.740000],[9.600000,9.771633,11.860000],[12.000000,12.134184,13.690000],[11.800000,11.927857,13.550000],[10.390000,10.560306,12.140000],[13.600000,13.995306,15.320000],[12.700000,12.858571,14.660000],[11.210000,11.378571,12.930000],[15.740000,15.984286,17.280000],[14.800000,14.932857,16.870000],[14.400000,14.546531,16.870000],[16.790000,17.010510,19.320000],[17.800000,18.117143,20.560000],[18.100000,18.380204,20.740000],[20.100000,20.488776,22.870000],[21.520000,21.940306,24.120000],[22.270000,22.732041,24.950000],[24.530000,25.023163,27.430000],[25.570000,26.106837,28.760000],[26.930000,27.495816,29.870000],[29.220000,29.800510,32.440000],[30.800000,31.405102,34.310000],[31.840000,32.370102,34.880000],[33.500000,33.983673,36.520000],[34.740000,35.223776,37.460000],[35.860000,36.292653,38.110000],[37.340000,37.809796,40.270000],[40.990000,41.410918,44.670000],[41.800000,42.494796,45.310000],[43.410000,44.143265,47.550000],[45.180000,45.952449,49.610000],[46.910000,47.598061,51.040000],[48.900000,49.838980,53.140000],[51.210000,51.753776,55.360000],[53.250000,53.707449,57.070000],[55.990000,56.391020,59.700000],[58.150000,58.599388,61.980000],[60.600000,61.372245,64.960000],[63.320000,63.975714,68.310000],[65.600000,66.416224,70.310000],[68.120000,68.719898,72.340000],[71.270000,71.792449,75.150000],[73.480000,74.326122,78.350000],[75.600000,76.433673,80.570000],[78.440000,78.979898,82.670000],[81.090000,82.209796,86.290000],[83.850000,84.472449,88.530000],[86.690000,87.349388,92.030000],[89.420000,89.975306,93.780000],[91.730000,92.287449,96.910000],[95.310000,95.986939,100.010000],[98.130000,98.985306,103.850000],[101.090000,102.237143,106.840000]]}
